Output Feedback Adaptive Optimal Control of Affine Nonlinear systems with a Linear Measurement Model

Real-world control applications in complex and uncertain environments require adaptability to handle model uncertainties and robustness against disturbances. This paper presents an online, output-feedback, critic-only, model-based reinforcement learning architecture that simultaneously learns and implements an optimal controller while maintaining stability during the learning phase. Using multiplier matrices, a convenient way to search for observer gains is designed along with a controller that learns from simulated experience to ensure stability and convergence of trajectories of the closed-loop system to a neighborhood of the origin. Local uniform ultimate boundedness of the trajectories is established using a Lyapunov-based analysis and demonstrated through simulation results, under mild excitation conditions.

==> data/WcHatData.dat <==
   0.0000000e+00   4.0000000e-01   2.0000000e-01   8.0000000e-01
   2.6500793e-03   4.0151021e-01   1.9960633e-01   8.0198665e-01
   5.3001586e-03   4.0301863e-01   1.9921560e-01   8.0397273e-01
   7.9502379e-03   4.0452527e-01   1.9882776e-01   8.0595820e-01
   1.0600317e-02   4.0603013e-01   1.9844280e-01   8.0794304e-01
   1.3250397e-02   4.0753321e-01   1.9806068e-01   8.0992721e-01
   1.5900476e-02   4.0903452e-01   1.9768137e-01   8.1191070e-01
   1.8550555e-02   4.1053406e-01   1.9730484e-01   8.1389347e-01
   2.1200634e-02   4.1203183e-01   1.9693107e-01   8.1587549e-01
   2.4084353e-02   4.1365965e-01   1.9652745e-01   8.1803138e-01
   2.6968072e-02   4.1528539e-01   1.9612701e-01   8.2018633e-01
   2.9851791e-02   4.1690906e-01   1.9572973e-01   8.2234030e-01
   3.2735509e-02   4.1853065e-01   1.9533557e-01   8.2449326e-01
   3.5870212e-02   4.2029104e-01   1.9491060e-01   8.2683244e-01
   3.9004915e-02   4.2204899e-01   1.9448922e-01   8.2917035e-01
   4.2139618e-02   4.2380451e-01   1.9407140e-01   8.3150697e-01
   4.5274320e-02   4.2555761e-01   1.9365708e-01   8.3384225e-01
   4.8856018e-02   4.2755775e-01   1.9318792e-01   8.3650887e-01
   5.2437716e-02   4.2955474e-01   1.9272321e-01   8.3917366e-01
   5.6019414e-02   4.3154859e-01   1.9226289e-01   8.4183658e-01
   5.9601111e-02   4.3353933e-01   1.9180689e-01   8.4449759e-01
   6.3589194e-02   4.3575228e-01   1.9130417e-01   8.4745820e-01
   6.7577277e-02   4.3796138e-01   1.9080663e-01   8.5041634e-01
   7.1565360e-02   4.4016665e-01   1.9031421e-01   8.5337194e-01
   7.5553443e-02   4.4236811e-01   1.8982681e-01   8.5632494e-01
   7.8985230e-02   4.4425945e-01   1.8941135e-01   8.5886393e-01
   8.2417017e-02   4.4614798e-01   1.8899950e-01   8.6140093e-01
   8.5848804e-02   4.4803372e-01   1.8859119e-01   8.6393593e-01
   8.9280591e-02   4.4991667e-01   1.8818640e-01   8.6646889e-01
   9.2565657e-02   4.5171651e-01   1.8780214e-01   8.6889162e-01
   9.5850723e-02   4.5351382e-01   1.8742099e-01   8.7131244e-01
   9.9135788e-02   4.5530860e-01   1.8704293e-01   8.7373132e-01
   1.0242085e-01   4.5710086e-01   1.8666789e-01   8.7614825e-01
   1.0573895e-01   4.5890860e-01   1.8629212e-01   8.7858749e-01
   1.0905705e-01   4.6071378e-01   1.8591936e-01   8.8102469e-01
   1.1237515e-01   4.6251641e-01   1.8554956e-01   8.8345984e-01
   1.1569325e-01   4.6431650e-01   1.8518268e-01   8.8589292e-01
   1.1910623e-01   4.6616543e-01   1.8480831e-01   8.8839340e-01
   1.2251921e-01   4.6801169e-01   1.8443696e-01   8.9089166e-01
   1.2593219e-01   4.6985530e-01   1.8406856e-01   8.9338768e-01
   1.2934517e-01   4.7169625e-01   1.8370308e-01   8.9588144e-01
   1.3288643e-01   4.7360361e-01   1.8332690e-01   8.9846653e-01
   1.3642768e-01   4.7550813e-01   1.8295376e-01   9.0104916e-01
   1.3996894e-01   4.7740984e-01   1.8258363e-01   9.0362932e-01
   1.4351020e-01   4.7930873e-01   1.8221646e-01   9.0620698e-01
   1.4719902e-01   4.8128377e-01   1.8183708e-01   9.0888939e-01
   1.5088784e-01   4.8325578e-01   1.8146081e-01   9.1156908e-01
   1.5457666e-01   4.8522477e-01   1.8108760e-01   9.1424601e-01
   1.5826548e-01   4.8719076e-01   1.8071741e-01   9.1692019e-01
   1.6211320e-01   4.8923823e-01   1.8033442e-01   9.1970661e-01
   1.6596092e-01   4.9128247e-01   1.7995461e-01   9.2249000e-01
   1.6980863e-01   4.9332346e-01   1.7957792e-01   9.2527035e-01
   1.7365635e-01   4.9536124e-01   1.7920430e-01   9.2804764e-01
   1.7767111e-01   4.9748406e-01   1.7881767e-01   9.3094225e-01
   1.8168588e-01   4.9960341e-01   1.7843428e-01   9.3383351e-01
   1.8570064e-01   5.0171929e-01   1.7805406e-01   9.3672142e-01
   1.8971541e-01   5.0383171e-01   1.7767696e-01   9.3960596e-01
   1.9390688e-01   5.0603344e-01   1.7728653e-01   9.4261386e-01
   1.9809835e-01   5.0823145e-01   1.7689939e-01   9.4561807e-01
   2.0228982e-01   5.1042573e-01   1.7651548e-01   9.4861858e-01
   2.0648129e-01   5.1261631e-01   1.7613473e-01   9.5161540e-01
   2.1086465e-01   5.1490324e-01   1.7573988e-01   9.5474543e-01
   2.1524801e-01   5.1718616e-01   1.7534837e-01   9.5787141e-01
   2.1963137e-01   5.1946508e-01   1.7496014e-01   9.6099331e-01
   2.2401473e-01   5.2174002e-01   1.7457513e-01   9.6411113e-01
   2.2861304e-01   5.2412225e-01   1.7417463e-01   9.6737745e-01
   2.3321134e-01   5.2650014e-01   1.7377754e-01   9.7063927e-01
   2.3780965e-01   5.2887371e-01   1.7338379e-01   9.7389659e-01
   2.4240795e-01   5.3124298e-01   1.7299332e-01   9.7714940e-01
   2.4725183e-01   5.3373415e-01   1.7258548e-01   9.8057105e-01
   2.5209570e-01   5.3622059e-01   1.7218112e-01   9.8398770e-01
   2.5693957e-01   5.3870231e-01   1.7178020e-01   9.8739934e-01
   2.6178345e-01   5.4117935e-01   1.7138262e-01   9.9080598e-01
   2.6690670e-01   5.4379418e-01   1.7096570e-01   9.9440365e-01
   2.7202994e-01   5.4640381e-01   1.7055237e-01   9.9799572e-01
   2.7715319e-01   5.4900827e-01   1.7014257e-01   1.0015822e+00
   2.8227644e-01   5.5160759e-01   1.6973621e-01   1.0051631e+00
   2.8770500e-01   5.5435622e-01   1.6930932e-01   1.0089513e+00
   2.9313355e-01   5.5709913e-01   1.6888614e-01   1.0127332e+00
   2.9856211e-01   5.5983635e-01   1.6846657e-01   1.0165088e+00
   3.0399066e-01   5.6256791e-01   1.6805055e-01   1.0202782e+00
   3.0972556e-01   5.6544750e-01   1.6761482e-01   1.0242535e+00
   3.1546046e-01   5.6832083e-01   1.6718286e-01   1.0282218e+00
   3.2119536e-01   5.7118794e-01   1.6675458e-01   1.0321831e+00
   3.2693026e-01   5.7404885e-01   1.6632991e-01   1.0361376e+00
   3.3294261e-01   5.7704157e-01   1.6588846e-01   1.0402758e+00
   3.3895496e-01   5.8002755e-01   1.6545078e-01   1.0444065e+00
   3.4496731e-01   5.8300683e-01   1.6501679e-01   1.0485295e+00
   3.5097967e-01   5.8597945e-01   1.6458639e-01   1.0526450e+00
   3.5725352e-01   5.8907429e-01   1.6414100e-01   1.0569314e+00
   3.6352737e-01   5.9216196e-01   1.6369933e-01   1.0612096e+00
   3.6980123e-01   5.9524249e-01   1.6326129e-01   1.0654796e+00
   3.7607508e-01   5.9831592e-01   1.6282679e-01   1.0697413e+00
   3.8270134e-01   6.0155431e-01   1.6237163e-01   1.0742336e+00
   3.8932759e-01   6.0478488e-01   1.6192021e-01   1.0787168e+00
   3.9595385e-01   6.0800765e-01   1.6147244e-01   1.0831909e+00
   4.0258011e-01   6.1122267e-01   1.6102822e-01   1.0876560e+00
   4.0967161e-01   6.1465489e-01   1.6055664e-01   1.0924246e+00
   4.1676311e-01   6.1807834e-01   1.6008892e-01   1.0971829e+00
   4.2385461e-01   6.2149307e-01   1.5962495e-01   1.1019309e+00
   4.3094612e-01   6.2489912e-01   1.5916463e-01   1.1066687e+00
   4.3770379e-01   6.2813681e-01   1.5872927e-01   1.1111739e+00
   4.4446145e-01   6.3136671e-01   1.5829705e-01   1.1156699e+00
   4.5121912e-01   6.3458886e-01   1.5786789e-01   1.1201566e+00
   4.5797679e-01   6.3780330e-01   1.5744170e-01   1.1246342e+00
   4.6463307e-01   6.4096202e-01   1.5702473e-01   1.1290356e+00
   4.7128935e-01   6.4411335e-01   1.5661051e-01   1.1334281e+00
   4.7794563e-01   6.4725731e-01   1.5619896e-01   1.1378118e+00
   4.8460191e-01   6.5039394e-01   1.5579001e-01   1.1421867e+00
   4.9129360e-01   6.5353992e-01   1.5538145e-01   1.1465759e+00
   4.9798529e-01   6.5667858e-01   1.5497539e-01   1.1509563e+00
   5.0467698e-01   6.5980994e-01   1.5457176e-01   1.1553279e+00
   5.1136867e-01   6.6293404e-01   1.5417051e-01   1.1596906e+00
   5.1823274e-01   6.6613113e-01   1.5376134e-01   1.1641566e+00
   5.2509681e-01   6.6932065e-01   1.5335454e-01   1.1686133e+00
   5.3196088e-01   6.7250266e-01   1.5295006e-01   1.1730608e+00
   5.3882494e-01   6.7567718e-01   1.5254783e-01   1.1774992e+00
   5.4640999e-01   6.7917648e-01   1.5210592e-01   1.1823931e+00
   5.5399505e-01   6.8266675e-01   1.5166662e-01   1.1872759e+00
   5.6158010e-01   6.8614802e-01   1.5122986e-01   1.1921475e+00
   5.6916515e-01   6.8962034e-01   1.5079557e-01   1.1970081e+00
   5.7810123e-01   6.9369972e-01   1.5028700e-01   1.2027203e+00
   5.8703730e-01   6.9776682e-01   1.4978167e-01   1.2084172e+00
   5.9597338e-01   7.0182172e-01   1.4927946e-01   1.2140989e+00
   6.0490946e-01   7.0586450e-01   1.4878028e-01   1.2197654e+00
   6.1355109e-01   7.0976259e-01   1.4830033e-01   1.2252308e+00
   6.2219273e-01   7.1364948e-01   1.4782305e-01   1.2306822e+00
   6.3083437e-01   7.1752522e-01   1.4734834e-01   1.2361195e+00
   6.3947600e-01   7.2138987e-01   1.4687614e-01   1.2415427e+00
   6.4741145e-01   7.2492900e-01   1.4644466e-01   1.2465105e+00
   6.5534689e-01   7.2845887e-01   1.4601518e-01   1.2514666e+00
   6.6328233e-01   7.3197955e-01   1.4558763e-01   1.2564109e+00
   6.7121777e-01   7.3549107e-01   1.4516196e-01   1.2613436e+00
   6.7969876e-01   7.3923393e-01   1.4470906e-01   1.2666025e+00
   6.8817975e-01   7.4296644e-01   1.4425819e-01   1.2718482e+00
   6.9666073e-01   7.4668866e-01   1.4380931e-01   1.2770806e+00
   7.0514172e-01   7.5040063e-01   1.4336234e-01   1.2822998e+00
   7.1499343e-01   7.5469976e-01   1.4284548e-01   1.2883461e+00
   7.2484513e-01   7.5898521e-01   1.4233106e-01   1.2943746e+00
   7.3469684e-01   7.6325707e-01   1.4181901e-01   1.3003855e+00
   7.4454854e-01   7.6751543e-01   1.4130924e-01   1.3063788e+00
   7.5284592e-01   7.7109151e-01   1.4088163e-01   1.3114129e+00
   7.6114329e-01   7.7465810e-01   1.4045555e-01   1.3164346e+00
   7.6944067e-01   7.7821526e-01   1.4003096e-01   1.3214440e+00
   7.7773804e-01   7.8176303e-01   1.3960783e-01   1.3264409e+00
   7.8494460e-01   7.8483680e-01   1.3924148e-01   1.3307710e+00
   7.9215115e-01   7.8790355e-01   1.3887617e-01   1.3350917e+00
   7.9935771e-01   7.9096330e-01   1.3851189e-01   1.3394032e+00
   8.0656426e-01   7.9401609e-01   1.3814862e-01   1.3437054e+00
   8.1346837e-01   7.9693424e-01   1.3780151e-01   1.3478184e+00
   8.2037247e-01   7.9984605e-01   1.3745528e-01   1.3519230e+00
   8.2727658e-01   8.0275154e-01   1.3710991e-01   1.3560191e+00
   8.3418068e-01   8.0565073e-01   1.3676540e-01   1.3601068e+00
   8.4101233e-01   8.0851332e-01   1.3642532e-01   1.3641433e+00
   8.4784397e-01   8.1136979e-01   1.3608604e-01   1.3681716e+00
   8.5467561e-01   8.1422016e-01   1.3574754e-01   1.3721916e+00
   8.6150726e-01   8.1706445e-01   1.3540981e-01   1.3762035e+00
   8.6838006e-01   8.1991977e-01   1.3507080e-01   1.3802313e+00
   8.7525287e-01   8.2276898e-01   1.3473255e-01   1.3842508e+00
   8.8212568e-01   8.2561212e-01   1.3439503e-01   1.3882620e+00
   8.8899848e-01   8.2844919e-01   1.3405824e-01   1.3922650e+00
   8.9598952e-01   8.3132886e-01   1.3371638e-01   1.3963284e+00
   9.0298055e-01   8.3420231e-01   1.3337524e-01   1.4003834e+00
   9.0997158e-01   8.3706955e-01   1.3303481e-01   1.4044298e+00
   9.1696262e-01   8.3993060e-01   1.3269508e-01   1.4084677e+00
   9.2413103e-01   8.4285785e-01   1.3234744e-01   1.4125993e+00
   9.3129944e-01   8.4577864e-01   1.3200051e-01   1.4167219e+00
   9.3846785e-01   8.4869300e-01   1.3165427e-01   1.4208357e+00
   9.4563626e-01   8.5160095e-01   1.3130872e-01   1.4249407e+00
   9.5303053e-01   8.5459383e-01   1.3095299e-01   1.4291656e+00
   9.6042480e-01   8.5757993e-01   1.3059796e-01   1.4333812e+00
   9.6781908e-01   8.6055929e-01   1.3024362e-01   1.4375874e+00
   9.7521335e-01   8.6353193e-01   1.2988997e-01   1.4417842e+00
   9.8287418e-01   8.6660466e-01   1.2952428e-01   1.4461224e+00
   9.9053502e-01   8.6967022e-01   1.2915929e-01   1.4504505e+00
   9.9819585e-01   8.7272865e-01   1.2879501e-01   1.4547686e+00
   1.0058567e+00   8.7577995e-01   1.2843141e-01   1.4590767e+00
   1.0138174e+00   8.7894321e-01   1.2805430e-01   1.4635429e+00
   1.0217782e+00   8.8209885e-01   1.2767791e-01   1.4679982e+00
   1.0297390e+00   8.8524688e-01   1.2730223e-01   1.4724428e+00
   1.0376997e+00   8.8838734e-01   1.2692725e-01   1.4768766e+00
   1.0459852e+00   8.9164789e-01   1.2653771e-01   1.4814798e+00
   1.0542706e+00   8.9490029e-01   1.2614891e-01   1.4860714e+00
   1.0625561e+00   8.9814458e-01   1.2576083e-01   1.4906513e+00
   1.0708416e+00   9.0138080e-01   1.2537348e-01   1.4952197e+00
   1.0794655e+00   9.0474065e-01   1.2497106e-01   1.4999623e+00
   1.0880894e+00   9.0809181e-01   1.2456940e-01   1.5046924e+00
   1.0967133e+00   9.1143432e-01   1.2416849e-01   1.5094100e+00
   1.1053372e+00   9.1476821e-01   1.2376833e-01   1.5141151e+00
   1.1142996e+00   9.1822386e-01   1.2335323e-01   1.5189916e+00
   1.1232620e+00   9.2167027e-01   1.2293892e-01   1.5238546e+00
   1.1322244e+00   9.2510747e-01   1.2252538e-01   1.5287042e+00
   1.1411869e+00   9.2853550e-01   1.2211261e-01   1.5335403e+00
   1.1504732e+00   9.3207779e-01   1.2168573e-01   1.5385370e+00
   1.1597596e+00   9.3561030e-01   1.2125965e-01   1.5435193e+00
   1.1690459e+00   9.3913308e-01   1.2083438e-01   1.5484872e+00
   1.1783323e+00   9.4264617e-01   1.2040990e-01   1.5534407e+00
   1.1879158e+00   9.4626155e-01   1.1997267e-01   1.5585377e+00
   1.1974993e+00   9.4986668e-01   1.1953627e-01   1.5636194e+00
   1.2070829e+00   9.5346161e-01   1.1910070e-01   1.5686859e+00
   1.2166664e+00   9.5704637e-01   1.1866595e-01   1.5737371e+00
   1.2265149e+00   9.6071968e-01   1.1822004e-01   1.5789120e+00
   1.2363634e+00   9.6438235e-01   1.1777498e-01   1.5840710e+00
   1.2462119e+00   9.6803439e-01   1.1733078e-01   1.5892138e+00
   1.2560604e+00   9.7167587e-01   1.1688744e-01   1.5943406e+00
   1.2661408e+00   9.7539219e-01   1.1643453e-01   1.5995716e+00
   1.2762212e+00   9.7909752e-01   1.1598250e-01   1.6047858e+00
   1.2863017e+00   9.8279190e-01   1.1553136e-01   1.6099833e+00
   1.2963821e+00   9.8647538e-01   1.1508110e-01   1.6151640e+00
   1.3066690e+00   9.9022311e-01   1.1462252e-01   1.6204336e+00
   1.3169560e+00   9.9395958e-01   1.1416486e-01   1.6256858e+00
   1.3272429e+00   9.9768481e-01   1.1370811e-01   1.6309207e+00
   1.3375298e+00   1.0013989e+00   1.1325227e-01   1.6361382e+00
   1.3480203e+00   1.0051749e+00   1.1278835e-01   1.6414410e+00
   1.3585108e+00   1.0089395e+00   1.1232537e-01   1.6467259e+00
   1.3690013e+00   1.0126925e+00   1.1186335e-01   1.6519927e+00
   1.3794918e+00   1.0164341e+00   1.1140228e-01   1.6572416e+00
   1.3901960e+00   1.0202401e+00   1.1093279e-01   1.6625789e+00
   1.4009003e+00   1.0240344e+00   1.1046429e-01   1.6678975e+00
   1.4116046e+00   1.0278168e+00   1.0999678e-01   1.6731974e+00
   1.4223088e+00   1.0315875e+00   1.0953028e-01   1.6784787e+00
   1.4332484e+00   1.0354290e+00   1.0905455e-01   1.6838567e+00
   1.4441879e+00   1.0392583e+00   1.0857987e-01   1.6892154e+00
   1.4551274e+00   1.0430755e+00   1.0810623e-01   1.6945545e+00
   1.4660669e+00   1.0468806e+00   1.0763365e-01   1.6998743e+00
   1.4772716e+00   1.0507654e+00   1.0715072e-01   1.7053029e+00
   1.4884763e+00   1.0546377e+00   1.0666889e-01   1.7107112e+00
   1.4996811e+00   1.0584975e+00   1.0618819e-01   1.7160991e+00
   1.5108858e+00   1.0623447e+00   1.0570861e-01   1.7214668e+00
   1.5223920e+00   1.0662826e+00   1.0521731e-01   1.7269578e+00
   1.5338983e+00   1.0702074e+00   1.0472720e-01   1.7324274e+00
   1.5454045e+00   1.0741192e+00   1.0423830e-01   1.7378757e+00
   1.5569108e+00   1.0780180e+00   1.0375061e-01   1.7433026e+00
   1.5687598e+00   1.0820194e+00   1.0324967e-01   1.7488690e+00
   1.5806089e+00   1.0860073e+00   1.0275002e-01   1.7544128e+00
   1.5924579e+00   1.0899815e+00   1.0225169e-01   1.7599340e+00
   1.6043070e+00   1.0939422e+00   1.0175468e-01   1.7654326e+00
   1.6165444e+00   1.0980185e+00   1.0124277e-01   1.7710879e+00
   1.6287819e+00   1.1020806e+00   1.0073229e-01   1.7767192e+00
   1.6410193e+00   1.1061283e+00   1.0022324e-01   1.7823265e+00
   1.6532568e+00   1.1101618e+00   9.9715639e-02   1.7879098e+00
   1.6659326e+00   1.1143249e+00   9.9191393e-02   1.7936679e+00
   1.6786084e+00   1.1184728e+00   9.8668723e-02   1.7994004e+00
   1.6912842e+00   1.1226056e+00   9.8147641e-02   1.8051072e+00
   1.7039600e+00   1.1267234e+00   9.7628159e-02   1.8107885e+00
   1.7171289e+00   1.1309856e+00   9.7090174e-02   1.8166637e+00
   1.7302979e+00   1.1352317e+00   9.6553945e-02   1.8225113e+00
   1.7434669e+00   1.1394617e+00   9.6019484e-02   1.8283313e+00
   1.7566359e+00   1.1436758e+00   9.5486808e-02   1.8341239e+00
   1.7703591e+00   1.1480503e+00   9.4933627e-02   1.8401310e+00
   1.7840823e+00   1.1524076e+00   9.4382417e-02   1.8461082e+00
   1.7978055e+00   1.1567478e+00   9.3833193e-02   1.8520557e+00
   1.8115287e+00   1.1610710e+00   9.3285973e-02   1.8579735e+00
   1.8258756e+00   1.1655724e+00   9.2716046e-02   1.8641284e+00
   1.8402224e+00   1.1700554e+00   9.2148347e-02   1.8702508e+00
   1.8545693e+00   1.1745199e+00   9.1582897e-02   1.8763409e+00
   1.8689162e+00   1.1789661e+00   9.1019715e-02   1.8823986e+00
   1.8839678e+00   1.1836110e+00   9.0431330e-02   1.8887190e+00
   1.8990194e+00   1.1882359e+00   8.9845487e-02   1.8950040e+00
   1.9140709e+00   1.1928409e+00   8.9262208e-02   1.9012535e+00
   1.9291225e+00   1.1974260e+00   8.8681516e-02   1.9074675e+00
   1.9449762e+00   1.2022341e+00   8.8072703e-02   1.9139745e+00
   1.9608299e+00   1.2070204e+00   8.7466812e-02   1.9204422e+00
   1.9766836e+00   1.2117849e+00   8.6863870e-02   1.9268708e+00
   1.9925373e+00   1.2165277e+00   8.6263906e-02   1.9332603e+00
   2.0093138e+00   1.2215232e+00   8.5632289e-02   1.9399792e+00
   2.0260903e+00   1.2264946e+00   8.5004067e-02   1.9466544e+00
   2.0428668e+00   1.2314422e+00   8.4379270e-02   1.9532862e+00
   2.0596433e+00   1.2363659e+00   8.3757931e-02   1.9598744e+00
   2.0774968e+00   1.2415797e+00   8.3100535e-02   1.9668379e+00
   2.0953503e+00   1.2467667e+00   8.2447127e-02   1.9737523e+00
   2.1132039e+00   1.2519272e+00   8.1797743e-02   1.9806177e+00
   2.1310574e+00   1.2570611e+00   8.1152420e-02   1.9874342e+00
   2.1501909e+00   1.2625340e+00   8.0465380e-02   1.9946852e+00
   2.1693244e+00   1.2679767e+00   7.9783090e-02   2.0018803e+00
   2.1884579e+00   1.2733894e+00   7.9105594e-02   2.0090196e+00
   2.2075914e+00   1.2787724e+00   7.8432935e-02   2.0161032e+00
   2.2282805e+00   1.2845596e+00   7.7711078e-02   2.0237001e+00
   2.2489697e+00   1.2903123e+00   7.6994980e-02   2.0312323e+00
   2.2696588e+00   1.2960307e+00   7.6284693e-02   2.0386997e+00
   2.2903479e+00   1.3017149e+00   7.5580269e-02   2.0461027e+00
   2.3129789e+00   1.3078938e+00   7.4816501e-02   2.0541268e+00
   2.3356098e+00   1.3140323e+00   7.4059875e-02   2.0620742e+00
   2.3582408e+00   1.3201305e+00   7.3310454e-02   2.0699451e+00
   2.3808718e+00   1.3261889e+00   7.2568302e-02   2.0777397e+00
   2.4060000e+00   1.3328692e+00   7.1752847e-02   2.0863052e+00
   2.4311281e+00   1.3395008e+00   7.0946513e-02   2.0947773e+00
   2.4562563e+00   1.3460841e+00   7.0149378e-02   2.1031562e+00
   2.4813845e+00   1.3526192e+00   6.9361521e-02   2.1114423e+00
   2.5097947e+00   1.3599504e+00   6.8482032e-02   2.1206994e+00
   2.5382050e+00   1.3672210e+00   6.7614608e-02   2.1298389e+00
   2.5666152e+00   1.3744313e+00   6.6759353e-02   2.1388611e+00
   2.5950255e+00   1.3815818e+00   6.5916367e-02   2.1477667e+00
   2.6266144e+00   1.3894626e+00   6.4993584e-02   2.1575325e+00
   2.6582034e+00   1.3972705e+00   6.4086215e-02   2.1671554e+00
   2.6897923e+00   1.4050061e+00   6.3194381e-02   2.1766364e+00
   2.7213813e+00   1.4126699e+00   6.2318200e-02   2.1859761e+00
   2.7524181e+00   1.4201303e+00   6.1472685e-02   2.1950158e+00
   2.7834549e+00   1.4275225e+00   6.0642486e-02   2.2039206e+00
   2.8144916e+00   1.4348469e+00   5.9827698e-02   2.2126914e+00
   2.8455284e+00   1.4421040e+00   5.9028408e-02   2.2213290e+00
   2.8772953e+00   1.4494627e+00   5.8226455e-02   2.2300327e+00
   2.9090622e+00   1.4567520e+00   5.7440910e-02   2.2385985e+00
   2.9408290e+00   1.4639725e+00   5.6671854e-02   2.2470273e+00
   2.9725959e+00   1.4711246e+00   5.5919358e-02   2.2553202e+00
   3.0059543e+00   1.4785619e+00   5.5147061e-02   2.2638830e+00
   3.0393127e+00   1.4859251e+00   5.4393171e-02   2.2722980e+00
   3.0726711e+00   1.4932147e+00   5.3657752e-02   2.2805662e+00
   3.1060294e+00   1.5004313e+00   5.2940862e-02   2.2886886e+00
   3.1388178e+00   1.5074539e+00   5.2254329e-02   2.2965314e+00
   3.1716061e+00   1.5144071e+00   5.1585788e-02   2.3042357e+00
   3.2043944e+00   1.5212915e+00   5.0935276e-02   2.3118025e+00
   3.2371827e+00   1.5281075e+00   5.0302822e-02   2.3192330e+00
   3.2695213e+00   1.5347636e+00   4.9696756e-02   2.3264291e+00
   3.3018598e+00   1.5413543e+00   4.9108296e-02   2.3334949e+00
   3.3341983e+00   1.5478801e+00   4.8537456e-02   2.3404313e+00
   3.3665369e+00   1.5543415e+00   4.7984240e-02   2.3472396e+00
   3.3991316e+00   1.5607895e+00   4.7444477e-02   2.3539733e+00
   3.4317264e+00   1.5671731e+00   4.6922615e-02   2.3605791e+00
   3.4643212e+00   1.5734928e+00   4.6418645e-02   2.3670582e+00
   3.4969160e+00   1.5797492e+00   4.5932551e-02   2.3734118e+00
   3.5301134e+00   1.5860567e+00   4.5455822e-02   2.3797552e+00
   3.5633109e+00   1.5922995e+00   4.4997587e-02   2.3859710e+00
   3.5965083e+00   1.5984783e+00   4.4557813e-02   2.3920603e+00
   3.6297058e+00   1.6045935e+00   4.4136461e-02   2.3980247e+00
   3.6637397e+00   1.6107973e+00   4.3723570e-02   2.4040109e+00
   3.6977737e+00   1.6169355e+00   4.3329943e-02   2.4098686e+00
   3.7318076e+00   1.6230086e+00   4.2955519e-02   2.4155990e+00
   3.7658415e+00   1.6290171e+00   4.2600236e-02   2.4212038e+00
   3.8009199e+00   1.6351431e+00   4.2254004e-02   2.4268505e+00
   3.8359982e+00   1.6412017e+00   4.1927948e-02   2.4323668e+00
   3.8710766e+00   1.6471936e+00   4.1621978e-02   2.4377543e+00
   3.9061549e+00   1.6531193e+00   4.1336000e-02   2.4430146e+00
   3.9424583e+00   1.6591830e+00   4.1060977e-02   2.4483264e+00
   3.9787618e+00   1.6651772e+00   4.0807141e-02   2.4535056e+00
   4.0150652e+00   1.6711025e+00   4.0574369e-02   2.4585539e+00
   4.0513687e+00   1.6769596e+00   4.0362529e-02   2.4634731e+00
   4.0890423e+00   1.6829663e+00   4.0164680e-02   2.4684436e+00
   4.1267158e+00   1.6889011e+00   3.9989067e-02   2.4732790e+00
   4.1643894e+00   1.6947645e+00   3.9835526e-02   2.4779816e+00
   4.2020630e+00   1.7005574e+00   3.9703882e-02   2.4825533e+00
   4.2411991e+00   1.7065011e+00   3.9590126e-02   2.4871661e+00
   4.2803352e+00   1.7123703e+00   3.9499602e-02   2.4916422e+00
   4.3194713e+00   1.7181657e+00   3.9432096e-02   2.4959839e+00
   4.3586074e+00   1.7238881e+00   3.9387385e-02   2.5001935e+00
   4.3992215e+00   1.7297502e+00   3.9364846e-02   2.5044249e+00
   4.4398355e+00   1.7355354e+00   3.9366351e-02   2.5085191e+00
   4.4804495e+00   1.7412446e+00   3.9391631e-02   2.5124787e+00
   4.5210636e+00   1.7468785e+00   3.9440412e-02   2.5163062e+00
   4.5630883e+00   1.7526299e+00   3.9515324e-02   2.5201304e+00
   4.6051130e+00   1.7583025e+00   3.9614774e-02   2.5238187e+00
   4.6471377e+00   1.7638975e+00   3.9738437e-02   2.5273740e+00
   4.6891624e+00   1.7694156e+00   3.9885978e-02   2.5307991e+00
   4.7323927e+00   1.7750127e+00   4.0062309e-02   2.5341896e+00
   4.7756231e+00   1.7805305e+00   4.0263172e-02   2.5374483e+00
   4.8188534e+00   1.7859699e+00   4.0488183e-02   2.5405781e+00
   4.8620837e+00   1.7913319e+00   4.0736953e-02   2.5435822e+00
   4.9061500e+00   1.7967189e+00   4.1014574e-02   2.5465180e+00
   4.9502163e+00   1.8020274e+00   4.1316045e-02   2.5493293e+00
   4.9942826e+00   1.8072584e+00   4.1640936e-02   2.5520192e+00
   5.0383489e+00   1.8124129e+00   4.1988809e-02   2.5545907e+00
   5.0827728e+00   1.8175328e+00   4.2362319e-02   2.5570665e+00
   5.1271968e+00   1.8225769e+00   4.2758280e-02   2.5594283e+00
   5.1716207e+00   1.8275462e+00   4.3176231e-02   2.5616791e+00
   5.2160446e+00   1.8324417e+00   4.3615705e-02   2.5638219e+00
   5.2604075e+00   1.8372577e+00   4.4075585e-02   2.5658571e+00
   5.3047704e+00   1.8420019e+00   4.4555988e-02   2.5677906e+00
   5.3491333e+00   1.8466752e+00   4.5056441e-02   2.5696253e+00
   5.3934962e+00   1.8512787e+00   4.5576464e-02   2.5713642e+00
   5.4376384e+00   1.8557907e+00   4.6112849e-02   2.5730021e+00
   5.4817807e+00   1.8602352e+00   4.6667659e-02   2.5745507e+00
   5.5259229e+00   1.8646131e+00   4.7240417e-02   2.5760126e+00
   5.5700652e+00   1.8689253e+00   4.7830642e-02   2.5773907e+00
   5.6141240e+00   1.8731645e+00   4.8436690e-02   2.5786852e+00
   5.6581829e+00   1.8773400e+00   4.9059181e-02   2.5799013e+00
   5.7022418e+00   1.8814523e+00   4.9697636e-02   2.5810417e+00
   5.7463007e+00   1.8855025e+00   5.0351571e-02   2.5821088e+00
   5.7904911e+00   1.8895030e+00   5.1022525e-02   2.5831080e+00
   5.8346814e+00   1.8934425e+00   5.1708082e-02   2.5840384e+00
   5.8788718e+00   1.8973218e+00   5.2407758e-02   2.5849026e+00
   5.9230622e+00   1.9011416e+00   5.3121067e-02   2.5857028e+00
   5.9673681e+00   1.9049124e+00   5.3849440e-02   2.5864432e+00
   6.0116740e+00   1.9086249e+00   5.4590542e-02   2.5871239e+00
   6.0559799e+00   1.9122799e+00   5.5343888e-02   2.5877473e+00
   6.1002859e+00   1.9158781e+00   5.6108991e-02   2.5883154e+00
   6.1443889e+00   1.9194041e+00   5.6881787e-02   2.5888283e+00
   6.1884919e+00   1.9228753e+00   5.7665279e-02   2.5892908e+00
   6.2325949e+00   1.9262922e+00   5.8458994e-02   2.5897047e+00
   6.2766980e+00   1.9296556e+00   5.9262460e-02   2.5900723e+00
   6.3202982e+00   1.9329287e+00   6.0065892e-02   2.5903920e+00
   6.3638984e+00   1.9361508e+00   6.0877947e-02   2.5906700e+00
   6.4074986e+00   1.9393225e+00   6.1698177e-02   2.5909082e+00
   6.4510988e+00   1.9424444e+00   6.2526137e-02   2.5911083e+00
   6.4943035e+00   1.9454895e+00   6.3353777e-02   2.5912707e+00
   6.5375081e+00   1.9484869e+00   6.4188147e-02   2.5913990e+00
   6.5807128e+00   1.9514371e+00   6.5028825e-02   2.5914948e+00
   6.6239175e+00   1.9543409e+00   6.5875391e-02   2.5915596e+00
   6.6671945e+00   1.9572033e+00   6.6728859e-02   2.5915950e+00
   6.7104716e+00   1.9600202e+00   6.7587403e-02   2.5916023e+00
   6.7537487e+00   1.9627920e+00   6.8450612e-02   2.5915829e+00
   6.7970257e+00   1.9655192e+00   6.9318079e-02   2.5915382e+00
   6.8407076e+00   1.9682274e+00   7.0197568e-02   2.5914688e+00
   6.8843894e+00   1.9708913e+00   7.1080576e-02   2.5913763e+00
   6.9280712e+00   1.9735115e+00   7.1966700e-02   2.5912620e+00
   6.9717530e+00   1.9760884e+00   7.2855540e-02   2.5911273e+00
   7.0156188e+00   1.9786331e+00   7.3750458e-02   2.5909725e+00
   7.0594847e+00   1.9811354e+00   7.4647322e-02   2.5907996e+00
   7.1033505e+00   1.9835955e+00   7.5545743e-02   2.5906095e+00
   7.1472163e+00   1.9860142e+00   7.6445339e-02   2.5904034e+00
   7.1906965e+00   1.9883710e+00   7.7337811e-02   2.5901844e+00
   7.2341767e+00   1.9906880e+00   7.8230703e-02   2.5899518e+00
   7.2776570e+00   1.9929656e+00   7.9123656e-02   2.5897066e+00
   7.3211372e+00   1.9952043e+00   8.0016320e-02   2.5894496e+00
   7.3640041e+00   1.9973737e+00   8.0895771e-02   2.5891857e+00
   7.4068710e+00   1.9995062e+00   8.1774278e-02   2.5889121e+00
   7.4497379e+00   2.0016022e+00   8.2651523e-02   2.5886297e+00
   7.4926047e+00   2.0036620e+00   8.3527191e-02   2.5883392e+00
   7.5353052e+00   2.0056785e+00   8.4397585e-02   2.5880426e+00
   7.5780057e+00   2.0076599e+00   8.5265809e-02   2.5877394e+00
   7.6207062e+00   2.0096067e+00   8.6131571e-02   2.5874303e+00
   7.6634067e+00   2.0115194e+00   8.6994583e-02   2.5871159e+00
   7.7065927e+00   2.0134195e+00   8.7864324e-02   2.5867934e+00
   7.7497788e+00   2.0152854e+00   8.8730681e-02   2.5864667e+00
   7.7929648e+00   2.0171176e+00   8.9593377e-02   2.5861365e+00
   7.8361509e+00   2.0189165e+00   9.0452139e-02   2.5858033e+00
   7.8799210e+00   2.0207061e+00   9.1318229e-02   2.5854632e+00
   7.9236911e+00   2.0224623e+00   9.2179737e-02   2.5851211e+00
   7.9674613e+00   2.0241855e+00   9.3036403e-02   2.5847776e+00
   8.0112314e+00   2.0258761e+00   9.3887970e-02   2.5844332e+00
   8.0549566e+00   2.0275329e+00   9.4733324e-02   2.5840886e+00
   8.0986817e+00   2.0291579e+00   9.5573104e-02   2.5837440e+00
   8.1424069e+00   2.0307515e+00   9.6407076e-02   2.5833997e+00
   8.1861321e+00   2.0323143e+00   9.7235016e-02   2.5830561e+00
   8.2291821e+00   2.0338230e+00   9.8044064e-02   2.5827189e+00
   8.2722321e+00   2.0353025e+00   9.8846851e-02   2.5823831e+00
   8.3152821e+00   2.0367532e+00   9.9643183e-02   2.5820489e+00
   8.3583320e+00   2.0381753e+00   1.0043287e-01   2.5817168e+00
   8.4008638e+00   2.0395527e+00   1.0120635e-01   2.5813909e+00
   8.4433956e+00   2.0409029e+00   1.0197300e-01   2.5810674e+00
   8.4859273e+00   2.0422264e+00   1.0273266e-01   2.5807466e+00
   8.5284591e+00   2.0435234e+00   1.0348517e-01   2.5804288e+00
   8.5712666e+00   2.0448025e+00   1.0423519e-01   2.5801119e+00
   8.6140741e+00   2.0460555e+00   1.0497768e-01   2.5797984e+00
   8.6568816e+00   2.0472828e+00   1.0571249e-01   2.5794884e+00
   8.6996891e+00   2.0484847e+00   1.0643950e-01   2.5791821e+00
   8.7432933e+00   2.0496833e+00   1.0717188e-01   2.5788739e+00
   8.7868975e+00   2.0508562e+00   1.0789591e-01   2.5785699e+00
   8.8305018e+00   2.0520038e+00   1.0861147e-01   2.5782701e+00
   8.8741060e+00   2.0531266e+00   1.0931844e-01   2.5779746e+00
   8.9181037e+00   2.0542345e+00   1.1002298e-01   2.5776810e+00
   8.9621013e+00   2.0553179e+00   1.1071857e-01   2.5773920e+00
   9.0060990e+00   2.0563770e+00   1.1140513e-01   2.5771077e+00
   9.0500966e+00   2.0574121e+00   1.1208255e-01   2.5768282e+00
   9.0935853e+00   2.0584122e+00   1.1274309e-01   2.5765566e+00
   9.1370741e+00   2.0593895e+00   1.1339456e-01   2.5762899e+00
   9.1805628e+00   2.0603446e+00   1.1403691e-01   2.5760280e+00
   9.2240515e+00   2.0612776e+00   1.1467007e-01   2.5757710e+00
   9.2667264e+00   2.0621722e+00   1.1528240e-01   2.5755235e+00
   9.3094014e+00   2.0630463e+00   1.1588579e-01   2.5752808e+00
   9.3520763e+00   2.0639001e+00   1.1648020e-01   2.5750428e+00
   9.3947513e+00   2.0647341e+00   1.1706561e-01   2.5748096e+00
   9.4372934e+00   2.0655460e+00   1.1764021e-01   2.5745819e+00
   9.4798355e+00   2.0663387e+00   1.1820581e-01   2.5743588e+00
   9.5223776e+00   2.0671126e+00   1.1876240e-01   2.5741405e+00
   9.5649198e+00   2.0678680e+00   1.1930997e-01   2.5739268e+00
   9.6082150e+00   2.0686181e+00   1.1985797e-01   2.5737142e+00
   9.6515102e+00   2.0693496e+00   1.2039662e-01   2.5735064e+00
   9.6948054e+00   2.0700629e+00   1.2092593e-01   2.5733033e+00
   9.7381006e+00   2.0707582e+00   1.2144592e-01   2.5731050e+00
   9.7821926e+00   2.0714483e+00   1.2196590e-01   2.5729079e+00
   9.8262846e+00   2.0721205e+00   1.2247625e-01   2.5727156e+00
   9.8703767e+00   2.0727750e+00   1.2297699e-01   2.5725281e+00
   9.9144687e+00   2.0734123e+00   1.2346815e-01   2.5723454e+00
   9.9584378e+00   2.0740309e+00   1.2394845e-01   2.5721678e+00
   1.0002407e+01   2.0746330e+00   1.2441931e-01   2.5719948e+00
   1.0046376e+01   2.0752189e+00   1.2488077e-01   2.5718264e+00
   1.0090345e+01   2.0757888e+00   1.2533288e-01   2.5716624e+00
   1.0133393e+01   2.0763317e+00   1.2576653e-01   2.5715061e+00
   1.0176441e+01   2.0768599e+00   1.2619133e-01   2.5713540e+00
   1.0219489e+01   2.0773738e+00   1.2660734e-01   2.5712060e+00
   1.0262537e+01   2.0778735e+00   1.2701463e-01   2.5710621e+00
   1.0304972e+01   2.0783527e+00   1.2740765e-01   2.5709241e+00
   1.0347407e+01   2.0788186e+00   1.2779232e-01   2.5707899e+00
   1.0389843e+01   2.0792717e+00   1.2816872e-01   2.5706594e+00
   1.0432278e+01   2.0797121e+00   1.2853693e-01   2.5705326e+00
   1.0475163e+01   2.0801447e+00   1.2890078e-01   2.5704081e+00
   1.0518049e+01   2.0805649e+00   1.2925642e-01   2.5702872e+00
   1.0560934e+01   2.0809729e+00   1.2960392e-01   2.5701699e+00
   1.0603819e+01   2.0813691e+00   1.2994339e-01   2.5700560e+00
   1.0647743e+01   2.0817630e+00   1.3028282e-01   2.5699429e+00
   1.0691667e+01   2.0821449e+00   1.3061401e-01   2.5698333e+00
   1.0735591e+01   2.0825152e+00   1.3093706e-01   2.5697271e+00
   1.0779515e+01   2.0828741e+00   1.3125206e-01   2.5696242e+00
   1.0823844e+01   2.0832252e+00   1.3156193e-01   2.5695237e+00
   1.0868173e+01   2.0835652e+00   1.3186381e-01   2.5694265e+00
   1.0912502e+01   2.0838944e+00   1.3215784e-01   2.5693324e+00
   1.0956831e+01   2.0842131e+00   1.3244412e-01   2.5692415e+00
   1.1000403e+01   2.0845165e+00   1.3271808e-01   2.5691550e+00
   1.1043976e+01   2.0848101e+00   1.3298478e-01   2.5690714e+00
   1.1087549e+01   2.0850944e+00   1.3324432e-01   2.5689905e+00
   1.1131122e+01   2.0853694e+00   1.3349684e-01   2.5689124e+00
   1.1173673e+01   2.0856294e+00   1.3373674e-01   2.5688387e+00
   1.1216224e+01   2.0858810e+00   1.3397016e-01   2.5687674e+00
   1.1258774e+01   2.0861245e+00   1.3419719e-01   2.5686985e+00
   1.1301325e+01   2.0863601e+00   1.3441794e-01   2.5686319e+00
   1.1343813e+01   2.0865876e+00   1.3463222e-01   2.5685677e+00
   1.1386302e+01   2.0868077e+00   1.3484046e-01   2.5685057e+00
   1.1428790e+01   2.0870204e+00   1.3504278e-01   2.5684459e+00
   1.1471279e+01   2.0872261e+00   1.3523928e-01   2.5683881e+00
   1.1514784e+01   2.0874295e+00   1.3543456e-01   2.5683311e+00
   1.1558289e+01   2.0876258e+00   1.3562398e-01   2.5682761e+00
   1.1601795e+01   2.0878153e+00   1.3580766e-01   2.5682232e+00
   1.1645300e+01   2.0879981e+00   1.3598570e-01   2.5681721e+00
   1.1689742e+01   2.0881781e+00   1.3616189e-01   2.5681220e+00
   1.1734184e+01   2.0883516e+00   1.3633245e-01   2.5680737e+00
   1.1778626e+01   2.0885187e+00   1.3649751e-01   2.5680273e+00
   1.1823068e+01   2.0886796e+00   1.3665719e-01   2.5679827e+00
   1.1867208e+01   2.0888335e+00   1.3681059e-01   2.5679401e+00
   1.1911348e+01   2.0889816e+00   1.3695892e-01   2.5678992e+00
   1.1955488e+01   2.0891241e+00   1.3710232e-01   2.5678599e+00
   1.1999628e+01   2.0892613e+00   1.3724089e-01   2.5678222e+00
   1.2042552e+01   2.0893897e+00   1.3737113e-01   2.5677869e+00
   1.2085475e+01   2.0895132e+00   1.3749702e-01   2.5677530e+00
   1.2128399e+01   2.0896321e+00   1.3761868e-01   2.5677205e+00
   1.2171323e+01   2.0897465e+00   1.3773621e-01   2.5676892e+00
   1.2213569e+01   2.0898549e+00   1.3784795e-01   2.5676597e+00
   1.2255815e+01   2.0899591e+00   1.3795589e-01   2.5676313e+00
   1.2298061e+01   2.0900594e+00   1.3806013e-01   2.5676041e+00
   1.2340307e+01   2.0901558e+00   1.3816075e-01   2.5675779e+00
   1.2383237e+01   2.0902500e+00   1.3825941e-01   2.5675524e+00
   1.2426168e+01   2.0903404e+00   1.3835454e-01   2.5675280e+00
   1.2469099e+01   2.0904273e+00   1.3844623e-01   2.5675045e+00
   1.2512030e+01   2.0905107e+00   1.3853459e-01   2.5674821e+00
   1.2556263e+01   2.0905931e+00   1.3862223e-01   2.5674600e+00
   1.2600497e+01   2.0906720e+00   1.3870653e-01   2.5674388e+00
   1.2644730e+01   2.0907476e+00   1.3878759e-01   2.5674186e+00
   1.2688964e+01   2.0908201e+00   1.3886550e-01   2.5673992e+00
   1.2733563e+01   2.0908899e+00   1.3894097e-01   2.5673806e+00
   1.2778162e+01   2.0909568e+00   1.3901344e-01   2.5673628e+00
   1.2822762e+01   2.0910207e+00   1.3908300e-01   2.5673458e+00
   1.2867361e+01   2.0910819e+00   1.3914974e-01   2.5673296e+00
   1.2910884e+01   2.0911389e+00   1.3921225e-01   2.5673146e+00
   1.2954407e+01   2.0911935e+00   1.3927225e-01   2.5673002e+00
   1.2997930e+01   2.0912457e+00   1.3932981e-01   2.5672864e+00
   1.3041452e+01   2.0912956e+00   1.3938503e-01   2.5672733e+00
   1.3083735e+01   2.0913419e+00   1.3943650e-01   2.5672611e+00
   1.3126018e+01   2.0913862e+00   1.3948589e-01   2.5672495e+00
   1.3168301e+01   2.0914286e+00   1.3953327e-01   2.5672385e+00
   1.3210584e+01   2.0914692e+00   1.3957872e-01   2.5672279e+00
   1.3252940e+01   2.0915080e+00   1.3962236e-01   2.5672178e+00
   1.3295295e+01   2.0915450e+00   1.3966419e-01   2.5672082e+00
   1.3337651e+01   2.0915804e+00   1.3970427e-01   2.5671990e+00
   1.3380006e+01   2.0916142e+00   1.3974265e-01   2.5671903e+00
   1.3423715e+01   2.0916475e+00   1.3978054e-01   2.5671817e+00
   1.3467424e+01   2.0916792e+00   1.3981676e-01   2.5671735e+00
   1.3511133e+01   2.0917094e+00   1.3985136e-01   2.5671657e+00
   1.3554842e+01   2.0917382e+00   1.3988442e-01   2.5671584e+00
   1.3599630e+01   2.0917662e+00   1.3991673e-01   2.5671512e+00
   1.3644419e+01   2.0917928e+00   1.3994754e-01   2.5671444e+00
   1.3689208e+01   2.0918181e+00   1.3997690e-01   2.5671379e+00
   1.3733996e+01   2.0918422e+00   1.4000487e-01   2.5671318e+00
   1.3778229e+01   2.0918647e+00   1.4003118e-01   2.5671261e+00
   1.3822462e+01   2.0918861e+00   1.4005624e-01   2.5671207e+00
   1.3866695e+01   2.0919064e+00   1.4008010e-01   2.5671155e+00
   1.3910928e+01   2.0919257e+00   1.4010281e-01   2.5671107e+00
   1.3953596e+01   2.0919434e+00   1.4012367e-01   2.5671062e+00
   1.3996263e+01   2.0919602e+00   1.4014355e-01   2.5671020e+00
   1.4038931e+01   2.0919761e+00   1.4016248e-01   2.5670980e+00
   1.4081598e+01   2.0919913e+00   1.4018050e-01   2.5670942e+00
   1.4123559e+01   2.0920054e+00   1.4019738e-01   2.5670907e+00
   1.4165519e+01   2.0920189e+00   1.4021346e-01   2.5670874e+00
   1.4207479e+01   2.0920316e+00   1.4022876e-01   2.5670842e+00
   1.4249440e+01   2.0920437e+00   1.4024332e-01   2.5670812e+00
   1.4292409e+01   2.0920555e+00   1.4025750e-01   2.5670783e+00
   1.4335378e+01   2.0920666e+00   1.4027096e-01   2.5670755e+00
   1.4378347e+01   2.0920772e+00   1.4028375e-01   2.5670729e+00
   1.4421315e+01   2.0920871e+00   1.4029589e-01   2.5670705e+00
   1.4465903e+01   2.0920969e+00   1.4030782e-01   2.5670681e+00
   1.4510491e+01   2.0921062e+00   1.4031913e-01   2.5670658e+00
   1.4555079e+01   2.0921149e+00   1.4032982e-01   2.5670637e+00
   1.4599667e+01   2.0921231e+00   1.4033993e-01   2.5670617e+00
   1.4644531e+01   2.0921310e+00   1.4034955e-01   2.5670598e+00
   1.4689394e+01   2.0921383e+00   1.4035864e-01   2.5670580e+00
   1.4734258e+01   2.0921453e+00   1.4036723e-01   2.5670563e+00
   1.4779122e+01   2.0921518e+00   1.4037533e-01   2.5670547e+00
   1.4822500e+01   2.0921577e+00   1.4038274e-01   2.5670533e+00
   1.4865878e+01   2.0921634e+00   1.4038974e-01   2.5670519e+00
   1.4909256e+01   2.0921686e+00   1.4039635e-01   2.5670507e+00
   1.4952634e+01   2.0921736e+00   1.4040259e-01   2.5670495e+00
   1.4994544e+01   2.0921782e+00   1.4040829e-01   2.5670484e+00
   1.5036453e+01   2.0921825e+00   1.4041369e-01   2.5670474e+00
   1.5078363e+01   2.0921865e+00   1.4041878e-01   2.5670464e+00
   1.5120272e+01   2.0921903e+00   1.4042360e-01   2.5670455e+00
   1.5162468e+01   2.0921939e+00   1.4042818e-01   2.5670447e+00
   1.5204664e+01   2.0921973e+00   1.4043251e-01   2.5670439e+00
   1.5246860e+01   2.0922005e+00   1.4043659e-01   2.5670431e+00
   1.5289056e+01   2.0922035e+00   1.4044044e-01   2.5670424e+00
   1.5333030e+01   2.0922065e+00   1.4044422e-01   2.5670417e+00
   1.5377004e+01   2.0922093e+00   1.4044777e-01   2.5670410e+00
   1.5420979e+01   2.0922119e+00   1.4045111e-01   2.5670404e+00
   1.5464953e+01   2.0922143e+00   1.4045425e-01   2.5670399e+00
   1.5510146e+01   2.0922166e+00   1.4045727e-01   2.5670393e+00
   1.5555340e+01   2.0922188e+00   1.4046011e-01   2.5670388e+00
   1.5600533e+01   2.0922209e+00   1.4046277e-01   2.5670383e+00
   1.5645726e+01   2.0922228e+00   1.4046526e-01   2.5670379e+00
   1.5690009e+01   2.0922246e+00   1.4046754e-01   2.5670375e+00
   1.5734293e+01   2.0922262e+00   1.4046968e-01   2.5670371e+00
   1.5778576e+01   2.0922277e+00   1.4047169e-01   2.5670368e+00
   1.5822860e+01   2.0922292e+00   1.4047357e-01   2.5670364e+00
   1.5865165e+01   2.0922304e+00   1.4047525e-01   2.5670362e+00
   1.5907469e+01   2.0922316e+00   1.4047682e-01   2.5670359e+00
   1.5949774e+01   2.0922328e+00   1.4047830e-01   2.5670356e+00
   1.5992078e+01   2.0922338e+00   1.4047969e-01   2.5670354e+00
   1.6033693e+01   2.0922348e+00   1.4048097e-01   2.5670352e+00
   1.6075308e+01   2.0922357e+00   1.4048217e-01   2.5670350e+00
   1.6116923e+01   2.0922365e+00   1.4048330e-01   2.5670348e+00
   1.6158538e+01   2.0922373e+00   1.4048435e-01   2.5670346e+00
   1.6201591e+01   2.0922381e+00   1.4048537e-01   2.5670344e+00
   1.6244644e+01   2.0922388e+00   1.4048633e-01   2.5670343e+00
   1.6287697e+01   2.0922394e+00   1.4048722e-01   2.5670341e+00
   1.6330750e+01   2.0922401e+00   1.4048805e-01   2.5670340e+00
   1.6375789e+01   2.0922407e+00   1.4048887e-01   2.5670339e+00
   1.6420829e+01   2.0922412e+00   1.4048962e-01   2.5670337e+00
   1.6465868e+01   2.0922417e+00   1.4049032e-01   2.5670336e+00
   1.6510908e+01   2.0922422e+00   1.4049098e-01   2.5670335e+00
   1.6556057e+01   2.0922427e+00   1.4049159e-01   2.5670334e+00
   1.6601206e+01   2.0922431e+00   1.4049215e-01   2.5670333e+00
   1.6646354e+01   2.0922435e+00   1.4049267e-01   2.5670332e+00
   1.6691503e+01   2.0922438e+00   1.4049316e-01   2.5670332e+00
   1.6734646e+01   2.0922441e+00   1.4049359e-01   2.5670331e+00
   1.6777789e+01   2.0922444e+00   1.4049399e-01   2.5670330e+00
   1.6820931e+01   2.0922447e+00   1.4049437e-01   2.5670330e+00
   1.6864074e+01   2.0922450e+00   1.4049471e-01   2.5670329e+00
   1.6905516e+01   2.0922452e+00   1.4049502e-01   2.5670329e+00
   1.6946958e+01   2.0922454e+00   1.4049531e-01   2.5670328e+00
   1.6988400e+01   2.0922456e+00   1.4049558e-01   2.5670328e+00
   1.7029842e+01   2.0922458e+00   1.4049583e-01   2.5670328e+00
   1.7071883e+01   2.0922459e+00   1.4049607e-01   2.5670327e+00
   1.7113924e+01   2.0922461e+00   1.4049629e-01   2.5670327e+00
   1.7155965e+01   2.0922462e+00   1.4049649e-01   2.5670327e+00
   1.7198006e+01   2.0922464e+00   1.4049668e-01   2.5670326e+00
   1.7242349e+01   2.0922465e+00   1.4049687e-01   2.5670326e+00
   1.7286693e+01   2.0922466e+00   1.4049704e-01   2.5670326e+00
   1.7331037e+01   2.0922467e+00   1.4049720e-01   2.5670326e+00
   1.7375380e+01   2.0922468e+00   1.4049734e-01   2.5670325e+00
   1.7421060e+01   2.0922469e+00   1.4049748e-01   2.5670325e+00
   1.7466740e+01   2.0922470e+00   1.4049761e-01   2.5670325e+00
   1.7512419e+01   2.0922471e+00   1.4049773e-01   2.5670325e+00
   1.7558099e+01   2.0922472e+00   1.4049783e-01   2.5670325e+00
   1.7602384e+01   2.0922472e+00   1.4049793e-01   2.5670324e+00
   1.7646669e+01   2.0922473e+00   1.4049802e-01   2.5670324e+00
   1.7690954e+01   2.0922474e+00   1.4049810e-01   2.5670324e+00
   1.7735239e+01   2.0922474e+00   1.4049818e-01   2.5670324e+00
   1.7777066e+01   2.0922475e+00   1.4049824e-01   2.5670324e+00
   1.7818892e+01   2.0922475e+00   1.4049830e-01   2.5670324e+00
   1.7860719e+01   2.0922475e+00   1.4049836e-01   2.5670324e+00
   1.7902546e+01   2.0922476e+00   1.4049841e-01   2.5670324e+00
   1.7943767e+01   2.0922476e+00   1.4049846e-01   2.5670324e+00
   1.7984988e+01   2.0922476e+00   1.4049850e-01   2.5670324e+00
   1.8026209e+01   2.0922477e+00   1.4049854e-01   2.5670324e+00
   1.8067430e+01   2.0922477e+00   1.4049858e-01   2.5670324e+00
   1.8110643e+01   2.0922477e+00   1.4049861e-01   2.5670323e+00
   1.8153856e+01   2.0922477e+00   1.4049865e-01   2.5670323e+00
   1.8197069e+01   2.0922478e+00   1.4049868e-01   2.5670323e+00
   1.8240283e+01   2.0922478e+00   1.4049870e-01   2.5670323e+00
   1.8285899e+01   2.0922478e+00   1.4049873e-01   2.5670323e+00
   1.8331515e+01   2.0922478e+00   1.4049875e-01   2.5670323e+00
   1.8377131e+01   2.0922478e+00   1.4049878e-01   2.5670323e+00
   1.8422747e+01   2.0922478e+00   1.4049880e-01   2.5670323e+00
   1.8468196e+01   2.0922479e+00   1.4049882e-01   2.5670323e+00
   1.8513645e+01   2.0922479e+00   1.4049883e-01   2.5670323e+00
   1.8559094e+01   2.0922479e+00   1.4049885e-01   2.5670323e+00
   1.8604544e+01   2.0922479e+00   1.4049886e-01   2.5670323e+00
   1.8647341e+01   2.0922479e+00   1.4049887e-01   2.5670323e+00
   1.8690138e+01   2.0922479e+00   1.4049889e-01   2.5670323e+00
   1.8732935e+01   2.0922479e+00   1.4049890e-01   2.5670323e+00
   1.8775732e+01   2.0922479e+00   1.4049891e-01   2.5670323e+00
   1.8816608e+01   2.0922479e+00   1.4049891e-01   2.5670323e+00
   1.8857485e+01   2.0922479e+00   1.4049892e-01   2.5670323e+00
   1.8898361e+01   2.0922479e+00   1.4049893e-01   2.5670323e+00
   1.8939238e+01   2.0922479e+00   1.4049893e-01   2.5670323e+00
   1.8981147e+01   2.0922479e+00   1.4049894e-01   2.5670323e+00
   1.9023057e+01   2.0922479e+00   1.4049895e-01   2.5670323e+00
   1.9064967e+01   2.0922479e+00   1.4049895e-01   2.5670323e+00
   1.9106877e+01   2.0922480e+00   1.4049895e-01   2.5670323e+00
   1.9151722e+01   2.0922480e+00   1.4049896e-01   2.5670323e+00
   1.9196567e+01   2.0922480e+00   1.4049896e-01   2.5670323e+00
   1.9241412e+01   2.0922480e+00   1.4049897e-01   2.5670323e+00
   1.9286257e+01   2.0922480e+00   1.4049897e-01   2.5670323e+00
   1.9332511e+01   2.0922480e+00   1.4049897e-01   2.5670323e+00
   1.9378765e+01   2.0922480e+00   1.4049898e-01   2.5670323e+00
   1.9425019e+01   2.0922480e+00   1.4049898e-01   2.5670323e+00
   1.9471274e+01   2.0922480e+00   1.4049898e-01   2.5670323e+00
   1.9515488e+01   2.0922480e+00   1.4049898e-01   2.5670323e+00
   1.9559703e+01   2.0922480e+00   1.4049898e-01   2.5670323e+00
   1.9603918e+01   2.0922480e+00   1.4049899e-01   2.5670323e+00
   1.9648133e+01   2.0922480e+00   1.4049899e-01   2.5670323e+00
   1.9689350e+01   2.0922480e+00   1.4049899e-01   2.5670323e+00
   1.9730568e+01   2.0922480e+00   1.4049899e-01   2.5670323e+00
   1.9771786e+01   2.0922480e+00   1.4049899e-01   2.5670323e+00
   1.9813004e+01   2.0922480e+00   1.4049899e-01   2.5670323e+00
   1.9853792e+01   2.0922480e+00   1.4049899e-01   2.5670323e+00
   1.9894580e+01   2.0922480e+00   1.4049899e-01   2.5670323e+00
   1.9935368e+01   2.0922480e+00   1.4049899e-01   2.5670323e+00
   1.9976156e+01   2.0922480e+00   1.4049899e-01   2.5670323e+00
   2.0019631e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0063106e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0106582e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0150057e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0196392e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0242727e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0289061e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0335396e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0381145e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0426893e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0472642e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0518391e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0560708e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0603025e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0645342e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0687659e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0727872e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0768084e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0808296e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0848509e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0890332e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0932155e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.0973979e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1015802e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1061304e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1106807e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1152309e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1197811e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1244723e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1291636e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1338548e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1385460e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1429506e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1473551e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1517597e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1561643e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1602113e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1642583e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1683053e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1723523e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1763853e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1804183e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1844514e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1884844e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1928707e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.1972570e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2016433e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2060296e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2107499e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2154702e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2201906e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2249109e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2295132e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2341155e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2387177e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2433200e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2474888e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2516575e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2558263e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2599950e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2639411e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2678872e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2718332e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2757793e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2799596e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2841399e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2883202e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2925005e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.2971333e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3017661e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3063988e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3110316e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3157952e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3205588e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3253225e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3300861e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3344616e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3388371e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3432127e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3475882e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3515474e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3555065e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3594657e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3634249e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3674120e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3713992e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3753863e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3793735e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3838122e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3882510e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3926898e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.3971286e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4019495e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4067705e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4115914e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4164123e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4210367e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4256610e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4302853e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4349096e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4390009e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4430921e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4471834e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4512747e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4551396e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4590045e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4628694e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4667343e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4709209e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4751074e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4792939e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4834804e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4882113e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4929422e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.4976731e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5024039e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5072430e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5120821e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5169212e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5217603e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5260940e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5304278e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5347615e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5390953e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5429571e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5468190e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5506808e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5545427e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5584866e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5624306e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5663745e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5703185e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5748222e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5793259e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5838296e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5883333e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5932642e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.5981951e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6031261e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6080570e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6126956e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6173342e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6219728e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6266115e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6306145e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6346175e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6386205e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6426235e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6464060e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6501885e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6539709e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6577534e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6619543e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6661553e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6703562e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6745571e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6793964e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6842357e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6890750e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6939143e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.6988268e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7037393e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7086518e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7135644e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7178461e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7221279e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7264097e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7306915e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7344531e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7382148e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7419764e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7457381e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7496443e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7535505e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7574567e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7613629e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7659389e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7705148e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7750907e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7796666e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7847089e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7897511e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7947934e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.7998357e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8044802e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8091248e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8137693e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8184138e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8223255e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8262372e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8301488e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8340605e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8377653e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8414700e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8451748e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8488795e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8531005e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8573215e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8615424e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8657634e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8707117e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8756599e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8806081e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8855564e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8905348e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.8955132e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9004916e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9054701e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9096959e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9139217e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9181474e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9223732e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9260407e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9297082e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9333757e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9370432e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9409188e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9447945e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9486701e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9525457e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9571925e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9618393e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9664861e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9711328e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9762774e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9814219e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9865664e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9917109e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9937832e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9958555e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   2.9979277e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00
   3.0000000e+01   2.0922480e+00   1.4049900e-01   2.5670323e+00


==> data/eData.dat <==
   0.0000000e+00  -3.0000000e+00  -5.0000000e-01
   2.6500793e-03  -3.0194317e+00  -4.8274797e-01
   5.3001586e-03  -3.0378558e+00  -4.6567355e-01
   7.9502379e-03  -3.0552857e+00  -4.4880530e-01
   1.0600317e-02  -3.0717360e+00  -4.3216791e-01
   1.3250397e-02  -3.0872229e+00  -4.1578254e-01
   1.5900476e-02  -3.1017636e+00  -3.9966787e-01
   1.8550555e-02  -3.1153760e+00  -3.8384038e-01
   2.1200634e-02  -3.1280791e+00  -3.6831463e-01
   2.4084353e-02  -3.1408918e+00  -3.5177775e-01
   2.6968072e-02  -3.1526770e+00  -3.3562748e-01
   2.9851791e-02  -3.1634615e+00  -3.1987586e-01
   3.2735509e-02  -3.1732725e+00  -3.0453279e-01
   3.5870212e-02  -3.1828657e+00  -2.8832672e-01
   3.9004915e-02  -3.1913777e+00  -2.7261949e-01
   4.2139618e-02  -3.1988448e+00  -2.5741526e-01
   4.5274320e-02  -3.2053036e+00  -2.4271537e-01
   4.8856018e-02  -3.2114957e+00  -2.2653490e-01
   5.2437716e-02  -3.2164726e+00  -2.1100513e-01
   5.6019414e-02  -3.2202872e+00  -1.9611666e-01
   5.9601111e-02  -3.2229915e+00  -1.8185694e-01
   6.3589194e-02  -3.2247582e+00  -1.6670029e-01
   6.7577277e-02  -3.2252791e+00  -1.5227995e-01
   7.1565360e-02  -3.2246198e+00  -1.3856966e-01
   7.5553443e-02  -3.2228433e+00  -1.2554154e-01
   7.8985230e-02  -3.2204665e+00  -1.1485461e-01
   8.2417017e-02  -3.2173441e+00  -1.0463269e-01
   8.5848804e-02  -3.2135115e+00  -9.4857171e-02
   8.9280591e-02  -3.2090027e+00  -8.5509627e-02
   9.2565657e-02  -3.2040832e+00  -7.6945868e-02
   9.5850723e-02  -3.1986013e+00  -6.8742110e-02
   9.9135788e-02  -3.1925829e+00  -6.0883258e-02
   1.0242085e-01  -3.1860533e+00  -5.3354666e-02
   1.0573895e-01  -3.1789634e+00  -4.6071195e-02
   1.0905705e-01  -3.1714000e+00  -3.9096158e-02
   1.1237515e-01  -3.1633857e+00  -3.2416036e-02
   1.1569325e-01  -3.1549421e+00  -2.6017822e-02
   1.1910623e-01  -3.1458309e+00  -1.9717623e-02
   1.2251921e-01  -3.1363087e+00  -1.3689472e-02
   1.2593219e-01  -3.1263961e+00  -7.9208971e-03
   1.2934517e-01  -3.1161124e+00  -2.3999366e-03
   1.3288643e-01  -3.1050701e+00   3.0790396e-03
   1.3642768e-01  -3.0936682e+00   8.3160081e-03
   1.3996894e-01  -3.0819255e+00   1.3322700e-02
   1.4351020e-01  -3.0698601e+00   1.8110365e-02
   1.4719902e-01  -3.0569671e+00   2.2876247e-02
   1.5088784e-01  -3.0437605e+00   2.7427827e-02
   1.5457666e-01  -3.0302577e+00   3.1776291e-02
   1.5826548e-01  -3.0164752e+00   3.5932381e-02
   1.6211320e-01  -3.0018177e+00   4.0073639e-02
   1.6596092e-01  -2.9868893e+00   4.4027990e-02
   1.6980863e-01  -2.9717059e+00   4.7806174e-02
   1.7365635e-01  -2.9562821e+00   5.1418503e-02
   1.7767111e-01  -2.9399476e+00   5.5021537e-02
   1.8168588e-01  -2.9233814e+00   5.8465505e-02
   1.8570064e-01  -2.9065975e+00   6.1760698e-02
   1.8971541e-01  -2.8896089e+00   6.4916973e-02
   1.9390688e-01  -2.8716673e+00   6.8074144e-02
   1.9809835e-01  -2.8535286e+00   7.1100389e-02
   2.0228982e-01  -2.8352047e+00   7.4005452e-02
   2.0648129e-01  -2.8167067e+00   7.6798615e-02
   2.1086465e-01  -2.7971866e+00   7.9609529e-02
   2.1524801e-01  -2.7774980e+00   8.2317251e-02
   2.1963137e-01  -2.7576506e+00   8.4930802e-02
   2.2401473e-01  -2.7376534e+00   8.7458696e-02
   2.2861304e-01  -2.7165236e+00   9.0027221e-02
   2.3321134e-01  -2.6952465e+00   9.2518914e-02
   2.3780965e-01  -2.6738297e+00   9.4941814e-02
   2.4240795e-01  -2.6522803e+00   9.7303388e-02
   2.4725183e-01  -2.6294433e+00   9.9732332e-02
   2.5209570e-01  -2.6064724e+00   1.0210823e-01
   2.5693957e-01  -2.5833733e+00   1.0443777e-01
   2.6178345e-01  -2.5601509e+00   1.0672698e-01
   2.6690670e-01  -2.5354600e+00   1.0911030e-01
   2.7202994e-01  -2.5106408e+00   1.1146008e-01
   2.7715319e-01  -2.4856972e+00   1.1378114e-01
   2.8227644e-01  -2.4606328e+00   1.1607753e-01
   2.8770500e-01  -2.4339463e+00   1.1848750e-01
   2.9313355e-01  -2.4071309e+00   1.2087653e-01
   2.9856211e-01  -2.3801896e+00   1.2324678e-01
   3.0399066e-01  -2.3531250e+00   1.2559961e-01
   3.0972556e-01  -2.3244021e+00   1.2806689e-01
   3.1546046e-01  -2.2955477e+00   1.3051500e-01
   3.2119536e-01  -2.2665648e+00   1.3294276e-01
   3.2693026e-01  -2.2374567e+00   1.3534811e-01
   3.3294261e-01  -2.2068099e+00   1.3784267e-01
   3.3895496e-01  -2.1760341e+00   1.4030533e-01
   3.4496731e-01  -2.1451343e+00   1.4273117e-01
   3.5097967e-01  -2.1141162e+00   1.4511463e-01
   3.5725352e-01  -2.0816300e+00   1.4754988e-01
   3.6352737e-01  -2.0490303e+00   1.4992464e-01
   3.6980123e-01  -2.0163263e+00   1.5223098e-01
   3.7607508e-01  -1.9835281e+00   1.5446069e-01
   3.8270134e-01  -1.9487980e+00   1.5672323e-01
   3.8932759e-01  -1.9139898e+00   1.5888125e-01
   3.9595385e-01  -1.8791194e+00   1.6092535e-01
   4.0258011e-01  -1.8442035e+00   1.6284664e-01
   4.0967161e-01  -1.8068062e+00   1.6475747e-01
   4.1676311e-01  -1.7694007e+00   1.6650923e-01
   4.2385461e-01  -1.7320113e+00   1.6809436e-01
   4.3094612e-01  -1.6946631e+00   1.6950687e-01
   4.3770379e-01  -1.6591350e+00   1.7068828e-01
   4.4446145e-01  -1.6236903e+00   1.7170675e-01
   4.5121912e-01  -1.5883515e+00   1.7256152e-01
   4.5797679e-01  -1.5531411e+00   1.7325329e-01
   4.6463307e-01  -1.5186060e+00   1.7377737e-01
   4.7128935e-01  -1.4842377e+00   1.7414858e-01
   4.7794563e-01  -1.4500559e+00   1.7437119e-01
   4.8460191e-01  -1.4160799e+00   1.7445039e-01
   4.9129360e-01  -1.3821490e+00   1.7439148e-01
   4.9798529e-01  -1.3484620e+00   1.7420031e-01
   5.0467698e-01  -1.3150354e+00   1.7388381e-01
   5.1136867e-01  -1.2818846e+00   1.7344911e-01
   5.1823274e-01  -1.2481813e+00   1.7288792e-01
   5.2509681e-01  -1.2147972e+00   1.7221745e-01
   5.3196088e-01  -1.1817455e+00   1.7144485e-01
   5.3882494e-01  -1.1490381e+00   1.7057680e-01
   5.4640999e-01  -1.1133088e+00   1.6951393e-01
   5.5399505e-01  -1.0780267e+00   1.6834933e-01
   5.6158010e-01  -1.0432041e+00   1.6708936e-01
   5.6916515e-01  -1.0088522e+00   1.6573935e-01
   5.7810123e-01  -9.6899987e-01   1.6403927e-01
   5.8703730e-01  -9.2983106e-01   1.6222583e-01
   5.9597338e-01  -8.9136057e-01   1.6030325e-01
   6.0490946e-01  -8.5360235e-01   1.5827461e-01
   6.1355109e-01  -8.1777816e-01   1.5621398e-01
   6.2219273e-01  -7.8264410e-01   1.5405773e-01
   6.3083437e-01  -7.4821144e-01   1.5180731e-01
   6.3947600e-01  -7.1449105e-01   1.4946420e-01
   6.4741145e-01  -6.8416263e-01   1.4723236e-01
   6.5534689e-01  -6.5445153e-01   1.4492542e-01
   6.6328233e-01  -6.2536518e-01   1.4254542e-01
   6.7121777e-01  -5.9691059e-01   1.4009484e-01
   6.7969876e-01  -5.6720557e-01   1.3740108e-01
   6.8817975e-01  -5.3823683e-01   1.3463429e-01
   6.9666073e-01  -5.1001068e-01   1.3179928e-01
   7.0514172e-01  -4.8253249e-01   1.2890147e-01
   7.1499343e-01  -4.5155803e-01   1.2546436e-01
   7.2484513e-01  -4.2160350e-01   1.2196067e-01
   7.3469684e-01  -3.9267150e-01   1.1840111e-01
   7.4454854e-01  -3.6476242e-01   1.1479684e-01
   7.5284592e-01  -3.4204888e-01   1.1173498e-01
   7.6114329e-01  -3.2005710e-01   1.0865642e-01
   7.6944067e-01  -2.9878340e-01   1.0556797e-01
   7.7773804e-01  -2.7822302e-01   1.0247633e-01
   7.8494460e-01  -2.6093990e-01   9.9793621e-02
   7.9215115e-01  -2.4418589e-01   9.7117554e-02
   7.9935771e-01  -2.2795588e-01   9.4452085e-02
   8.0656426e-01  -2.1224423e-01   9.1800993e-02
   8.1346837e-01  -1.9767249e-01   8.9277967e-02
   8.2037247e-01  -1.8356500e-01   8.6774394e-02
   8.2727658e-01  -1.6991555e-01   8.4293058e-02
   8.3418068e-01  -1.5671760e-01   8.1836553e-02
   8.4101233e-01  -1.4409583e-01   7.9432635e-02
   8.4784397e-01  -1.3190244e-01   7.7057531e-02
   8.5467561e-01  -1.2013024e-01   7.4713202e-02
   8.6150726e-01  -1.0877183e-01   7.2401433e-02
   8.6838006e-01  -9.7754836e-02   7.0110219e-02
   8.7525287e-01  -8.7141025e-02   6.7855048e-02
   8.8212568e-01  -7.6922343e-02   6.5637218e-02
   8.8899848e-01  -6.7090624e-02   6.3457864e-02
   8.9598952e-01  -5.7478253e-02   6.1281509e-02
   9.0298055e-01  -4.8248925e-02   5.9146855e-02
   9.0997158e-01  -3.9393803e-02   5.7054633e-02
   9.1696262e-01  -3.0904019e-02   5.5005437e-02
   9.2413103e-01  -2.2568883e-02   5.2949407e-02
   9.3129944e-01  -1.4598926e-02   5.0939461e-02
   9.3846785e-01  -6.9845930e-03   4.8975841e-02
   9.4563626e-01   2.8362833e-04   4.7058675e-02
   9.5303053e-01   7.4282303e-03   4.5129797e-02
   9.6042480e-01   1.4224936e-02   4.3250284e-02
   9.6781908e-01   2.0683950e-02   4.1419953e-02
   9.7521335e-01   2.6815363e-02   3.9638534e-02
   9.8287418e-01   3.2832924e-02   3.7844104e-02
   9.9053502e-01   3.8520482e-02   3.6101317e-02
   9.9819585e-01   4.3888805e-02   3.4409623e-02
   1.0058567e+00   4.8948486e-02   3.2768408e-02
   1.0138174e+00   5.3890427e-02   3.1115696e-02
   1.0217782e+00   5.8521789e-02   2.9515946e-02
   1.0297390e+00   6.2853804e-02   2.7968295e-02
   1.0376997e+00   6.6897462e-02   2.6471833e-02
   1.0459852e+00   7.0811386e-02   2.4967682e-02
   1.0542706e+00   7.4436435e-02   2.3516855e-02
   1.0625561e+00   7.7784155e-02   2.2118223e-02
   1.0708416e+00   8.0865801e-02   2.0770636e-02
   1.0794655e+00   8.3802523e-02   1.9420960e-02
   1.0880894e+00   8.6474878e-02   1.8123984e-02
   1.0967133e+00   8.8894539e-02   1.6878368e-02
   1.1053372e+00   9.1072839e-02   1.5682770e-02
   1.1142996e+00   9.3092688e-02   1.4491799e-02
   1.1232620e+00   9.4875674e-02   1.3351895e-02
   1.1322244e+00   9.6433358e-02   1.2261564e-02
   1.1411869e+00   9.7776924e-02   1.1219327e-02
   1.1504732e+00   9.8954721e-02   1.0188588e-02
   1.1597596e+00   9.9925837e-02   9.2062995e-03
   1.1690459e+00   1.0070145e-01   8.2708744e-03
   1.1783323e+00   1.0129234e-01   7.3807537e-03
   1.1879158e+00   1.0171945e-01   6.5080265e-03
   1.1974993e+00   1.0197183e-01   5.6802659e-03
   1.2070829e+00   1.0206001e-01   4.8958549e-03
   1.2166664e+00   1.0199409e-01   4.1532124e-03
   1.2265149e+00   1.0177602e-01   3.4319295e-03
   1.2363634e+00   1.0141555e-01   2.7514900e-03
   1.2462119e+00   1.0092232e-01   2.1103003e-03
   1.2560604e+00   1.0030559e-01   1.5068093e-03
   1.2661408e+00   9.9555654e-02   9.2657283e-04
   1.2762212e+00   9.8694610e-02   3.8267851e-04
   1.2863017e+00   9.7731082e-02  -1.2639968e-04
   1.2963821e+00   9.6673297e-02  -6.0214215e-04
   1.3066690e+00   9.5504804e-02  -1.0547531e-03
   1.3169560e+00   9.4254218e-02  -1.4756196e-03
   1.3272429e+00   9.2929060e-02  -1.8661707e-03
   1.3375298e+00   9.1536482e-02  -2.2277890e-03
   1.3480203e+00   9.0053945e-02  -2.5681507e-03
   1.3585108e+00   8.8515146e-02  -2.8811808e-03
   1.3690013e+00   8.6926526e-02  -3.1682002e-03
   1.3794918e+00   8.5294185e-02  -3.4304830e-03
   1.3901960e+00   8.3589490e-02  -3.6738878e-03
   1.4009003e+00   8.1851024e-02  -3.8940730e-03
   1.4116046e+00   8.0084208e-02  -4.0922487e-03
   1.4223088e+00   7.8294154e-02  -4.2695793e-03
   1.4332484e+00   7.6445744e-02  -4.4304354e-03
   1.4441879e+00   7.4582858e-02  -4.5718371e-03
   1.4551274e+00   7.2709977e-02  -4.6948868e-03
   1.4660669e+00   7.0831299e-02  -4.8006425e-03
   1.4772716e+00   6.8905154e-02  -4.8920946e-03
   1.4884763e+00   6.6980924e-02  -4.9675122e-03
   1.4996811e+00   6.5062224e-02  -5.0278948e-03
   1.5108858e+00   6.3152415e-02  -5.0741993e-03
   1.5223920e+00   6.1203722e-02  -5.1080590e-03
   1.5338983e+00   5.9270744e-02  -5.1289824e-03
   1.5454045e+00   5.7356305e-02  -5.1378714e-03
   1.5569108e+00   5.5462992e-02  -5.1355869e-03
   1.5687598e+00   5.3537839e-02  -5.1224219e-03
   1.5806089e+00   5.1639899e-02  -5.0991277e-03
   1.5924579e+00   4.9771257e-02  -5.0665130e-03
   1.6043070e+00   4.7933790e-02  -5.0253465e-03
   1.6165444e+00   4.6070587e-02  -4.9746275e-03
   1.6287819e+00   4.4244016e-02  -4.9163235e-03
   1.6410193e+00   4.2455476e-02  -4.8511528e-03
   1.6532568e+00   4.0706182e-02  -4.7797950e-03
   1.6659326e+00   3.8936710e-02  -4.7000417e-03
   1.6786084e+00   3.7211384e-02  -4.6150068e-03
   1.6912842e+00   3.5530957e-02  -4.5253194e-03
   1.7039600e+00   3.3896027e-02  -4.4315716e-03
   1.7171289e+00   3.2246143e-02  -4.3304706e-03
   1.7302979e+00   3.0646135e-02  -4.2261645e-03
   1.7434669e+00   2.9096153e-02  -4.1191937e-03
   1.7566359e+00   2.7596216e-02  -4.0100628e-03
   1.7703591e+00   2.6086272e-02  -3.8945462e-03
   1.7840823e+00   2.4630248e-02  -3.7776810e-03
   1.7978055e+00   2.3227727e-02  -3.6599186e-03
   1.8115287e+00   2.1878184e-02  -3.5416759e-03
   1.8258756e+00   2.0523269e-02  -3.4179614e-03
   1.8402224e+00   1.9224709e-02  -3.2945366e-03
   1.8545693e+00   1.7981554e-02  -3.1717625e-03
   1.8689162e+00   1.6792778e-02  -3.0499681e-03
   1.8839678e+00   1.5602856e-02  -2.9235681e-03
   1.8990194e+00   1.4470190e-02  -2.7988756e-03
   1.9140709e+00   1.3393340e-02  -2.6761605e-03
   1.9291225e+00   1.2370820e-02  -2.5556631e-03
   1.9449762e+00   1.1350871e-02  -2.4313735e-03
   1.9608299e+00   1.0387633e-02  -2.3099854e-03
   1.9766836e+00   9.4792175e-03  -2.1916770e-03
   1.9925373e+00   8.6237254e-03  -2.0765996e-03
   2.0093138e+00   7.7739452e-03  -1.9584800e-03
   2.0260903e+00   6.9789856e-03  -1.8442300e-03
   2.0428668e+00   6.2365582e-03  -1.7339354e-03
   2.0596433e+00   5.5444004e-03  -1.6276589e-03
   2.0774968e+00   4.8605071e-03  -1.5190170e-03
   2.0953503e+00   4.2283161e-03  -1.4149862e-03
   2.1132039e+00   3.6451901e-03  -1.3155600e-03
   2.1310574e+00   3.1085573e-03  -1.2207136e-03
   2.1501909e+00   2.5822098e-03  -1.1241013e-03
   2.1693244e+00   2.1033454e-03  -1.0326172e-03
   2.1884579e+00   1.6690324e-03  -9.4616316e-04
   2.2075914e+00   1.2764482e-03  -8.6462802e-04
   2.2282805e+00   8.9575941e-04  -7.8185454e-04
   2.2489697e+00   5.5736028e-04  -7.0450676e-04
   2.2696588e+00   2.5808220e-04  -6.3239484e-04
   2.2903479e+00  -5.0855878e-06  -5.6532308e-04
   2.3129789e+00  -2.5497715e-04  -4.9748823e-04
   2.3356098e+00  -4.6863976e-04  -4.3516119e-04
   2.3582408e+00  -6.4941557e-04  -3.7806027e-04
   2.3808718e+00  -8.0043376e-04  -3.2590670e-04
   2.4060000e+00  -9.3680151e-04  -2.7345734e-04
   2.4311281e+00  -1.0438135e-03  -2.2638061e-04
   2.4562563e+00  -1.1249074e-03  -1.8430198e-04
   2.4813845e+00  -1.1832445e-03  -1.4686145e-04
   2.5097947e+00  -1.2254245e-03  -1.0967984e-04
   2.5382050e+00  -1.2459985e-03  -7.7489693e-05
   2.5666152e+00  -1.2483720e-03  -4.9824764e-05
   2.5950255e+00  -1.2356033e-03  -2.6249093e-05
   2.6266144e+00  -1.2069369e-03  -4.3381037e-06
   2.6582034e+00  -1.1661609e-03   1.3557444e-05
   2.6897923e+00  -1.1161051e-03   2.7928195e-05
   2.7213813e+00  -1.0592390e-03   3.9220874e-05
   2.7524181e+00  -9.9878056e-04   4.7713565e-05
   2.7834549e+00  -9.3543662e-04   5.3983585e-05
   2.8144916e+00  -8.7060798e-04   5.8350724e-05
   2.8455284e+00  -8.0548956e-04   6.1102590e-05
   2.8772953e+00  -7.3956514e-04   6.2515269e-05
   2.9090622e+00  -6.7516867e-04   6.2750428e-05
   2.9408290e+00  -6.1294221e-04   6.2024436e-05
   2.9725959e+00  -5.5340430e-04   6.0528487e-05
   3.0059543e+00  -4.9419871e-04   5.8311313e-05
   3.0393127e+00  -4.3864438e-04   5.5592939e-05
   3.0726711e+00  -3.8690532e-04   5.2513937e-05
   3.1060294e+00  -3.3907946e-04   4.9195389e-05
   3.1388178e+00  -2.9590238e-04   4.5798546e-05
   3.1716061e+00  -2.5644488e-04   4.2345012e-05
   3.2043944e+00  -2.2059537e-04   3.8898407e-05
   3.2371827e+00  -1.8822420e-04   3.5511911e-05
   3.2695213e+00  -1.5955077e-04   3.2271930e-05
   3.3018598e+00  -1.3391668e-04   2.9160151e-05
   3.3341983e+00  -1.1112714e-04   2.6198577e-05
   3.3665369e+00  -9.0990600e-05   2.3404172e-05
   3.3991316e+00  -7.3181755e-05   2.0768298e-05
   3.4317264e+00  -5.7659613e-05   1.8318458e-05
   3.4643212e+00  -4.4221920e-05   1.6056127e-05
   3.4969160e+00  -3.2678430e-05   1.3980666e-05
   3.5301134e+00  -2.2679825e-05   1.2055512e-05
   3.5633109e+00  -1.4266821e-05   1.0313553e-05
   3.5965083e+00  -7.2630767e-06   8.7464432e-06
   3.6297058e+00  -1.5068862e-06   7.3454323e-06
   3.6637397e+00   3.2561165e-06   6.0714794e-06
   3.6977737e+00   7.0171606e-06   4.9499534e-06
   3.7318076e+00   9.9135741e-06   3.9689507e-06
   3.7658415e+00   1.2068751e-05   3.1170921e-06
   3.8009199e+00   1.3631846e-05   2.3623798e-06
   3.8359982e+00   1.4635166e-05   1.7203069e-06
   3.8710766e+00   1.5175477e-05   1.1790154e-06
   3.9061549e+00   1.5338013e-05   7.2758981e-07
   3.9424583e+00   1.5187813e-05   3.4411583e-07
   3.9787618e+00   1.4783689e-05   3.4985236e-08
   4.0150652e+00   1.4186450e-05  -2.0973138e-07
   4.0513687e+00   1.3448439e-05  -3.9894156e-07
   4.0890423e+00   1.2580915e-05  -5.4523837e-07
   4.1267158e+00   1.1648663e-05  -6.4868606e-07
   4.1643894e+00   1.0684113e-05  -7.1654976e-07
   4.2020630e+00   9.7142816e-06  -7.5520009e-07
   4.2411991e+00   8.7241383e-06  -7.7039392e-07
   4.2803352e+00   7.7680345e-06  -7.6548426e-07
   4.3194713e+00   6.8585206e-06  -7.4508833e-07
   4.3586074e+00   6.0053294e-06  -7.1315896e-07
   4.3992215e+00   5.1863822e-06  -6.7138549e-07
   4.4398355e+00   4.4375418e-06  -6.2374535e-07
   4.4804495e+00   3.7594584e-06  -5.7267469e-07
   4.5210636e+00   3.1518477e-06  -5.2019592e-07
   4.5630883e+00   2.5954571e-06  -4.6611248e-07
   4.6051130e+00   2.1081783e-06  -4.1345734e-07
   4.6471377e+00   1.6851969e-06  -3.6315314e-07
   4.6891624e+00   1.3218726e-06  -3.1592063e-07
   4.7323927e+00   1.0051737e-06  -2.7104728e-07
   4.7756231e+00   7.4003168e-07  -2.3012494e-07
   4.8188534e+00   5.2051682e-07  -1.9321926e-07
   4.8620837e+00   3.4132082e-07  -1.6033750e-07
   4.9061500e+00   1.9495102e-07  -1.3086644e-07
   4.9502163e+00   7.9855300e-08  -1.0521665e-07
   4.9942826e+00  -8.7453812e-09  -8.3106732e-08
   5.0383489e+00  -7.4999962e-08  -6.4270093e-08
   5.0827728e+00  -1.2293836e-07  -4.8305378e-08
   5.1271968e+00  -1.5545254e-07  -3.5029121e-08
   5.1716207e+00  -1.7554741e-07  -2.4119103e-08
   5.2160446e+00  -1.8578069e-07  -1.5289461e-08
   5.2604075e+00  -1.8834221e-07  -8.2792939e-09
   5.3047704e+00  -1.8510714e-07  -2.8028739e-09
   5.3491333e+00  -1.7761215e-07   1.3790768e-09
   5.3934962e+00  -1.6714209e-07   4.4737005e-09
   5.4376384e+00  -1.5481135e-07   6.6566239e-09
   5.4817807e+00  -1.4136678e-07   8.1132985e-09
   5.5259229e+00  -1.2743817e-07   8.9866106e-09
   5.5700652e+00  -1.1353825e-07   9.3982225e-09
   5.6141240e+00  -1.0008052e-07   9.4522653e-09
   5.6581829e+00  -8.7278490e-08   9.2374708e-09
   5.7022418e+00  -7.5303169e-08   8.8263519e-09
   5.7463007e+00  -6.4283005e-08   8.2795445e-09
   5.7904911e+00  -5.4263543e-08   7.6445356e-09
   5.8346814e+00  -4.5277539e-08   6.9607863e-09
   5.8788718e+00  -3.7302940e-08   6.2584007e-09
   5.9230622e+00  -3.0310606e-08   5.5618340e-09
   5.9673681e+00  -2.4239121e-08   4.8877970e-09
   6.0116740e+00  -1.9028881e-08   4.2494063e-09
   6.0559799e+00  -1.4601865e-08   3.6545774e-09
   6.1002859e+00  -1.0886463e-08   3.1091943e-09
   6.1443889e+00  -7.8231323e-09   2.6186056e-09
   6.1884919e+00  -5.3134011e-09   2.1797118e-09
   6.2325949e+00  -3.2850045e-09   1.7911136e-09
   6.2766980e+00  -1.6743050e-09   1.4511169e-09
   6.3202982e+00  -4.3496681e-10   1.1603175e-09
   6.3638984e+00   5.0931279e-10   9.1071360e-10
   6.4074986e+00   1.2071074e-09   6.9854130e-10
   6.4510988e+00   1.7003979e-09   5.2033954e-10
   6.4943035e+00   2.0238749e-09   3.7385015e-10
   6.5375081e+00   2.2152407e-09   2.5357623e-10
   6.5807128e+00   2.3019971e-09   1.5613561e-10
   6.6239175e+00   2.3075473e-09   7.8536668e-11
   6.6671945e+00   2.2515852e-09   1.7927398e-11
   6.7104716e+00   2.1505449e-09  -2.8253112e-11
   6.7537487e+00   2.0180282e-09  -6.2372751e-11
   6.7970257e+00   1.8653763e-09  -8.6480792e-11
   6.8407076e+00   1.7001770e-09  -1.0249905e-10
   6.8843894e+00   1.5307091e-09  -1.1182331e-10
   6.9280712e+00   1.3623839e-09  -1.1586749e-10
   6.9717530e+00   1.1995532e-09  -1.1583175e-10
   7.0156188e+00   1.0447685e-09  -1.1271212e-10
   7.0594847e+00   9.0048078e-10  -1.0734819e-10
   7.1033505e+00   7.6782490e-10  -1.0043530e-10
   7.1472163e+00   6.4758421e-10  -9.2551530e-11
   7.1906965e+00   5.4093531e-10  -8.4235255e-11
   7.2341767e+00   4.4634789e-10  -7.5751033e-11
   7.2776570e+00   3.6326631e-10  -6.7356537e-11
   7.3211372e+00   2.9111148e-10  -5.9258693e-11
   7.3640041e+00   2.2998032e-10  -5.1712068e-11
   7.4068710e+00   1.7784762e-10  -4.4677639e-11
   7.4497379e+00   1.3382272e-10  -3.8205839e-11
   7.4926047e+00   9.7092959e-11  -3.2331009e-11
   7.5353052e+00   6.6968367e-11  -2.7084403e-11
   7.5780057e+00   4.2455955e-11  -2.2422230e-11
   7.6207062e+00   2.2801653e-11  -1.8318056e-11
   7.6634067e+00   7.3399734e-12  -1.4744119e-11
   7.7065927e+00  -4.6545727e-12  -1.1634341e-11
   7.7497788e+00  -1.3585187e-11  -8.9847150e-12
   7.7929648e+00  -1.9976311e-11  -6.7494438e-12
   7.8361509e+00  -2.4280458e-11  -4.8868176e-12
   7.8799210e+00  -2.6918981e-11  -3.3373916e-12
   7.9236911e+00  -2.8184236e-11  -2.0834837e-12
   7.9674613e+00  -2.8383410e-11  -1.0843179e-12
   8.0112314e+00  -2.7776262e-11  -3.0413185e-13
   8.0549566e+00  -2.6581843e-11   2.8917373e-13
   8.0986817e+00  -2.4975612e-11   7.2764434e-13
   8.1424069e+00  -2.3100756e-11   1.0382689e-12
   8.1861321e+00  -2.1075789e-11   1.2442600e-12
   8.2291821e+00  -1.9026718e-11   1.3645345e-12
   8.2722321e+00  -1.6986688e-11   1.4200737e-12
   8.3152821e+00  -1.5004603e-11   1.4252772e-12
   8.3583320e+00  -1.3119321e-11   1.3923544e-12
   8.4008638e+00  -1.1378550e-11   1.3324089e-12
   8.4433956e+00  -9.7714046e-12   1.2532705e-12
   8.4859273e+00  -8.3050371e-12   1.1615127e-12
   8.5284591e+00  -6.9836234e-12   1.0625995e-12
   8.5712666e+00  -5.7997943e-12   9.6022683e-13
   8.6140741e+00  -4.7557058e-12   8.5819410e-13
   8.6568816e+00  -3.8433343e-12   7.5894965e-13
   8.6996891e+00  -3.0546867e-12   6.6444127e-13
   8.7432933e+00  -2.3691952e-12   5.7446816e-13
   8.7868975e+00  -1.7905116e-12   4.9153155e-13
   8.8305018e+00  -1.3071228e-12   4.1602147e-13
   8.8741060e+00  -9.0866039e-13   3.4816839e-13
   8.9181037e+00  -5.8253689e-13   2.8745165e-13
   8.9621013e+00  -3.2202663e-13   2.3412759e-13
   9.0060990e+00  -1.1760355e-13   1.8774714e-13
   9.0500966e+00   3.9041449e-14   1.4787009e-13
   9.0935853e+00   1.5427165e-13   1.1435887e-13
   9.1370741e+00   2.3699182e-13   8.6103795e-14
   9.1805628e+00   2.9309211e-13   6.2532166e-14
   9.2240515e+00   3.2762808e-13   4.3128641e-14
   9.2667264e+00   3.4478796e-13   2.7661891e-14
   9.3094014e+00   3.4900376e-13   1.5246715e-14
   9.3520763e+00   3.4330522e-13   5.4505976e-15
   9.3947513e+00   3.3025642e-13  -2.1062815e-15
   9.4372934e+00   3.1205742e-13  -7.7527633e-15
   9.4798355e+00   2.9036775e-13  -1.1835606e-14
   9.5223776e+00   2.6656231e-13  -1.4632179e-14
   9.5649198e+00   2.4177786e-13  -1.6381661e-14
   9.6082150e+00   2.1647279e-13  -1.7301726e-14
   9.6515102e+00   1.9172896e-13  -1.7543126e-14
   9.6948054e+00   1.6803501e-13  -1.7266118e-14
   9.7381006e+00   1.4577354e-13  -1.6605999e-14
   9.7821926e+00   1.2484067e-13  -1.5656309e-14
   9.8262846e+00   1.0575925e-13  -1.4520298e-14
   9.8703767e+00   8.8566958e-14  -1.3274059e-14
   9.9144687e+00   7.3272890e-14  -1.1980137e-14
   9.9584378e+00   5.9871373e-14  -1.0690793e-14
   1.0002407e+01   4.8198001e-14  -9.4350178e-15
   1.0046376e+01   3.8127066e-14  -8.2371342e-15
   1.0090345e+01   2.9539179e-14  -7.1160905e-15
   1.0133393e+01   2.2445040e-14  -6.1049849e-15
   1.0176441e+01   1.6505873e-14  -5.1833086e-15
   1.0219489e+01   1.1588737e-14  -4.3523377e-15
   1.0262537e+01   7.5745625e-15  -3.6120684e-15
   1.0304972e+01   4.3914851e-15  -2.9689784e-15
   1.0347407e+01   1.8669568e-15  -2.4064963e-15
   1.0389843e+01  -9.6024314e-17  -1.9189396e-15
   1.0432278e+01  -1.5824113e-15  -1.5008493e-15
   1.0475163e+01  -2.6781477e-15  -1.1429738e-15
   1.0518049e+01  -3.4378689e-15  -8.4300720e-16
   1.0560934e+01  -3.9243646e-15  -5.9433478e-16
   1.0603819e+01  -4.1915140e-15  -3.9102328e-16
   1.0647743e+01  -4.2862641e-15  -2.2394119e-16
   1.0691667e+01  -4.2422932e-15  -9.2440676e-17
   1.0735591e+01  -4.0951752e-15   8.8959900e-18
   1.0779515e+01  -3.8747473e-15   8.4776020e-17
   1.0823844e+01  -3.6028811e-15   1.3982825e-16
   1.0868173e+01  -3.3007953e-15   1.7724518e-16
   1.0912502e+01  -2.9840215e-15   2.0045167e-16
   1.0956831e+01  -2.6652292e-15   2.1236459e-16
   1.1000403e+01  -2.3592699e-15   2.1548884e-16
   1.1043976e+01  -2.0665232e-15   2.1213816e-16
   1.1087549e+01  -1.7912261e-15   2.0399441e-16
   1.1131122e+01  -1.5365979e-15   1.9246876e-16
   1.1173673e+01  -1.3097530e-15   1.7905891e-16
   1.1216224e+01  -1.1046918e-15   1.6436363e-16
   1.1258774e+01  -9.2118645e-16   1.4905389e-16
   1.1301325e+01  -7.5880515e-16   1.3367968e-16
   1.1343813e+01  -6.1691241e-16   1.1868552e-16
   1.1386302e+01  -4.9376769e-16   1.0432177e-16
   1.1428790e+01  -3.8786327e-16   9.0788002e-17
   1.1471279e+01  -2.9778206e-16   7.8236092e-17
   1.1514784e+01  -2.2041873e-16   6.6498909e-17
   1.1558289e+01  -1.5634111e-16   5.5905061e-17
   1.1601795e+01  -1.0391432e-16   4.6443578e-17
   1.1645300e+01  -6.1687080e-17   3.8092620e-17
   1.1689742e+01  -2.7672778e-17   3.0663168e-17
   1.1734184e+01  -1.4530850e-18   2.4260360e-17
   1.1778626e+01   1.8231537e-17   1.8796468e-17
   1.1823068e+01   3.2467885e-17   1.4190489e-17
   1.1867208e+01   4.2164718e-17   1.0382606e-17
   1.1911348e+01   4.8294272e-17   7.2453742e-18
   1.1955488e+01   5.1585206e-17   4.6937338e-18
   1.1999628e+01   5.2656333e-17   2.6526028e-18
   1.2042552e+01   5.2068809e-17   1.0910115e-18
   1.2085475e+01   5.0284852e-17  -1.1759200e-19
   1.2128399e+01   4.7640045e-17  -1.0289994e-18
   1.2171323e+01   4.4415284e-17  -1.6917763e-18
   1.2213569e+01   4.0897239e-17  -2.1426426e-18
   1.2255815e+01   3.7204281e-17  -2.4314478e-18
   1.2298061e+01   3.3467966e-17  -2.5901540e-18
   1.2340307e+01   2.9795019e-17  -2.6460184e-18
   1.2383237e+01   2.6210746e-17  -2.6214148e-18
   1.2426168e+01   2.2826585e-17  -2.5353748e-18
   1.2469099e+01   1.9678322e-17  -2.4049416e-18
   1.2512030e+01   1.6792005e-17  -2.2444917e-18
   1.2556263e+01   1.4106593e-17  -2.0600503e-18
   1.2600497e+01   1.1709886e-17  -1.8657357e-18
   1.2644730e+01   9.5927805e-18  -1.6691016e-18
   1.2688964e+01   7.7448722e-18  -1.4762990e-18
   1.2733563e+01   6.1393213e-18  -1.2904481e-18
   1.2778162e+01   4.7691131e-18  -1.1158468e-18
   1.2822762e+01   3.6116955e-18  -9.5426864e-19
   1.2867361e+01   2.6463956e-18  -8.0704373e-19
   1.2910884e+01   1.8699576e-18  -6.7787782e-19
   1.2954407e+01   1.2359005e-18  -5.6276737e-19
   1.2997930e+01   7.2540431e-19  -4.6105062e-19
   1.3041452e+01   3.2184605e-19  -3.7225775e-19
   1.3083735e+01   1.7642108e-20  -2.9777840e-19
   1.3126018e+01  -2.1366406e-19  -2.3382080e-19
   1.3168301e+01  -3.8391768e-19  -1.7925996e-19
   1.3210584e+01  -5.0357432e-19  -1.3351357e-19
   1.3252940e+01  -5.8189840e-19  -9.5370616e-20
   1.3295295e+01  -6.2676468e-19  -6.3990692e-20
   1.3337651e+01  -6.4514794e-19  -3.8629335e-20
   1.3380006e+01  -6.4289801e-19  -1.8310470e-20
   1.3423715e+01  -6.2419711e-19  -2.0844951e-21
   1.3467424e+01  -5.9354510e-19   1.0204100e-20
   1.3511133e+01  -5.5475364e-19   1.9170738e-20
   1.3554842e+01  -5.1085351e-19   2.5377901e-20
   1.3599630e+01  -4.6304909e-19   2.9480717e-20
   1.3644419e+01  -4.1447704e-19   3.1717413e-20
   1.3689208e+01  -3.6665939e-19   3.2445332e-20
   1.3733996e+01  -3.2074755e-19   3.2207104e-20
   1.3778229e+01  -2.7799886e-19   3.1075521e-20
   1.3822462e+01  -2.3843316e-19   2.9414543e-20
   1.3866695e+01  -2.0232838e-19   2.7382987e-20
   1.3910928e+01  -1.6979040e-19   2.5013942e-20
   1.3953596e+01  -1.4171920e-19   2.2651514e-20
   1.3996263e+01  -1.1687069e-19   2.0315556e-20
   1.4038931e+01  -9.5072831e-20   1.8191356e-20
   1.4081598e+01  -7.6021207e-20   1.6192888e-20
   1.4123559e+01  -5.9788615e-20   1.4115010e-20
   1.4165519e+01  -4.5997860e-20   1.2182716e-20
   1.4207479e+01  -3.4417331e-20   1.0362919e-20
   1.4249440e+01  -2.4788949e-20   8.7681145e-21
   1.4292409e+01  -1.6636256e-20   7.2924243e-21
   1.4335378e+01  -1.0055208e-20   6.0020225e-21
   1.4378347e+01  -4.8505871e-21   4.8869831e-21
   1.4421315e+01  -7.7754978e-22   3.9307623e-21
   1.4465903e+01   2.4286023e-21   3.0704944e-21
   1.4510491e+01   4.7811039e-21   2.3425755e-21
   1.4555079e+01   6.4453913e-21   1.6642874e-21
   1.4599667e+01   7.4710953e-21   1.0984959e-21
   1.4644531e+01   8.0071083e-21   7.4777127e-22
   1.4689394e+01   8.1659270e-21   3.8381180e-22
   1.4734258e+01   7.9773298e-21   1.5881868e-22
   1.4779122e+01   7.5637395e-21  -1.1249656e-22
   1.4822500e+01   7.1071358e-21  -2.7131524e-22
   1.4865878e+01   6.5678141e-21  -3.6395947e-22
   1.4909256e+01   5.9557004e-21  -3.8381180e-22
   1.4952634e+01   5.3535129e-21  -3.3087225e-22
   1.4994544e+01   4.8390066e-21  -3.5734202e-22
   1.5036453e+01   4.3311177e-21  -3.7057691e-22
   1.5078363e+01   3.8381180e-21  -3.7057691e-22
   1.5120272e+01   3.3782056e-21  -3.3087225e-22
   1.5162468e+01   2.9331825e-21  -3.1101991e-22
   1.5204664e+01   2.5344814e-21  -2.9778502e-22
   1.5246860e+01   2.2118810e-21  -3.1763736e-22
   1.5289056e+01   1.9041698e-21  -2.9447630e-22
   1.5333030e+01   1.5054687e-21  -2.3491929e-22
   1.5377004e+01   1.2159555e-21  -1.9521462e-22
   1.5420979e+01   1.1067677e-21  -2.6469780e-22
   1.5464953e+01   9.6283823e-22  -2.9778502e-22
   1.5510146e+01   6.3527471e-22  -2.7793269e-22
   1.5555340e+01   4.0035542e-22  -2.0514079e-22
   1.5600533e+01   2.9282194e-22  -1.8859718e-22
   1.5645726e+01   2.0183207e-22  -1.4558379e-22
   1.5690009e+01   4.9630837e-23  -9.2644229e-23
   1.5734293e+01  -3.7223128e-23  -9.2644229e-23
   1.5778576e+01  -3.4741586e-23  -6.2865727e-23
   1.5822860e+01  -7.4446255e-23  -1.4558379e-22
   1.5865165e+01  -2.0348643e-22  -1.1911401e-22
   1.5907469e+01  -2.7131524e-22  -6.6174449e-23
   1.5949774e+01  -2.5808035e-22  -3.9704669e-23
   1.5992078e+01  -2.5808035e-22  -7.2791894e-23
   1.6033693e+01  -3.3997123e-22  -3.9704669e-23
   1.6075308e+01  -3.4410713e-22  -3.3087225e-23
   1.6116923e+01  -2.1589414e-22  -3.9704669e-23
   1.6158538e+01  -1.2407709e-22  -3.9704669e-23
   1.6201591e+01  -2.1589414e-22  -1.9852335e-23
   1.6244644e+01  -2.2375236e-22  -1.9852335e-23
   1.6287697e+01  -6.2038546e-23  -2.6469780e-23
   1.6330750e+01   4.2186211e-23  -7.6100616e-23
   1.6375789e+01  -6.1624956e-23  -2.9778502e-23
   1.6420829e+01  -9.0576277e-23  -3.9704669e-23
   1.6465868e+01  -5.7902643e-24  -6.2865727e-23
   1.6510908e+01   1.1580529e-23  -1.5220123e-22
   1.6556057e+01  -1.4599738e-22  -1.0587912e-22
   1.6601206e+01  -2.3988238e-22  -8.6026784e-23
   1.6646354e+01  -2.4112315e-22  -8.2718061e-23
   1.6691503e+01  -2.7545114e-22  -1.5220123e-22
   1.6734646e+01  -3.9663310e-22  -9.9261674e-23
   1.6777789e+01  -4.6735705e-22  -1.1249656e-22
   1.6820931e+01  -4.6073960e-22  -6.6174449e-24
   1.6864074e+01  -3.8546617e-22   6.6174449e-23
   1.6905516e+01  -2.9778502e-22   6.6174449e-23
   1.6946958e+01  -2.3740084e-22   6.6174449e-23
   1.6988400e+01  -2.4443187e-22   3.9704669e-23
   1.7029842e+01  -2.9778502e-22  -7.2791894e-23
   1.7071883e+01  -3.1101991e-22  -7.9409339e-23
   1.7113924e+01  -3.3873046e-22  -4.6322114e-23
   1.7155965e+01  -4.2268929e-22  -3.6395947e-23
   1.7198006e+01  -4.8059194e-22  -3.3087225e-24
   1.7242349e+01  -4.7811039e-22   1.6543612e-23
   1.7286693e+01  -4.4171445e-22   1.6543612e-23
   1.7331037e+01  -3.4989740e-22  -9.9261674e-24
   1.7375380e+01  -3.0192092e-22  -4.6322114e-23
   1.7421060e+01  -2.7875987e-22  -3.9704669e-23
   1.7466740e+01  -2.9199476e-22  -4.6322114e-23
   1.7512419e+01  -3.9022245e-22   1.3234890e-23
   1.7558099e+01  -4.1069517e-22   1.1249656e-22
   1.7602384e+01  -2.7875987e-22   9.9261674e-23
   1.7646669e+01  -1.9645540e-22   7.2791894e-23
   1.7690954e+01  -1.6543612e-22   6.6174449e-24
   1.7735239e+01  -1.1994119e-22   1.1249656e-22
   1.7777066e+01  -7.2378304e-23   1.0587912e-22
   1.7818892e+01  -3.3087225e-24   9.9261674e-23
   1.7860719e+01   1.3648480e-22   1.9852335e-23
   1.7902546e+01   1.8115255e-22  -1.0587912e-22
   1.7943767e+01   7.4032665e-23  -9.2644229e-23
   1.7984988e+01   1.0753348e-23  -7.9409339e-23
   1.8026209e+01   1.2200914e-23  -7.9409339e-23
   1.8067430e+01   4.5494934e-24  -7.2791894e-23
   1.8110643e+01  -7.4032665e-23  -5.2939559e-23
   1.8153856e+01  -1.1787324e-22  -4.6322114e-23
   1.8197069e+01  -9.8848083e-23  -3.6395947e-23
   1.8240283e+01  -6.4106497e-23   0.0000000e+00
   1.8285899e+01  -4.3426982e-23  -1.9852335e-23
   1.8331515e+01  -4.5908524e-23   0.0000000e+00
   1.8377131e+01  -8.9542301e-23   4.3013392e-23
   1.8422747e+01  -8.8508326e-23   7.9409339e-23
   1.8468196e+01  -1.9852335e-23   3.9704669e-23
   1.8513645e+01   2.0679515e-23  -1.3234890e-23
   1.8559094e+01   4.0531850e-23   5.9557004e-23
   1.8604544e+01   8.5199603e-23   7.9409339e-23
   1.8647341e+01   2.5725317e-22   3.9704669e-23
   1.8690138e+01   2.9116758e-22   3.9704669e-23
   1.8732935e+01   2.7710551e-23   7.9409339e-23
   1.8775732e+01  -1.9562821e-22   6.6174449e-24
   1.8816608e+01  -2.0803592e-22   1.9852335e-23
   1.8857485e+01  -1.7825742e-22   6.6174449e-24
   1.8898361e+01  -7.2378304e-23  -1.3234890e-23
   1.8939238e+01   9.9261674e-24   0.0000000e+00
   1.8981147e+01   9.5125770e-24   0.0000000e+00
   1.9023057e+01   8.6853964e-24   0.0000000e+00
   1.9064967e+01   8.6853964e-24   0.0000000e+00
   1.9106877e+01   7.8582158e-24   0.0000000e+00
   1.9151722e+01   7.8582158e-24   0.0000000e+00
   1.9196567e+01   7.0310352e-24   0.0000000e+00
   1.9241412e+01   7.8582158e-24   0.0000000e+00
   1.9286257e+01   7.8582158e-24   0.0000000e+00
   1.9332511e+01   7.8582158e-24   0.0000000e+00
   1.9378765e+01   8.2718061e-24   0.0000000e+00
   1.9425019e+01   6.6174449e-24   0.0000000e+00
   1.9471274e+01   5.3766740e-24   0.0000000e+00
   1.9515488e+01   5.3766740e-24   0.0000000e+00
   1.9559703e+01   4.5494934e-24   0.0000000e+00
   1.9603918e+01   5.3766740e-24   0.0000000e+00
   1.9648133e+01   5.3766740e-24   0.0000000e+00
   1.9689350e+01   5.3766740e-24   0.0000000e+00
   1.9730568e+01   5.3766740e-24   0.0000000e+00
   1.9771786e+01   5.3766740e-24   0.0000000e+00
   1.9813004e+01   5.3766740e-24   0.0000000e+00
   1.9853792e+01   4.1359031e-24   0.0000000e+00
   1.9894580e+01   4.9630837e-24   0.0000000e+00
   1.9935368e+01   7.0310352e-24   0.0000000e+00
   1.9976156e+01   1.1787324e-23   0.0000000e+00
   2.0019631e+01   1.1373733e-23   0.0000000e+00
   2.0063106e+01   9.3057819e-24   0.0000000e+00
   2.0106582e+01   1.4062070e-23   0.0000000e+00
   2.0150057e+01   1.4062070e-23   0.0000000e+00
   2.0196392e+01  -1.9852335e-23  -1.9852335e-23
   2.0242727e+01  -3.1432863e-23  -1.3234890e-23
   2.0289061e+01   4.1979416e-23   3.3087225e-24
   2.0335396e+01   1.4186148e-22   7.9409339e-23
   2.0381145e+01   5.7902643e-23   9.2644229e-23
   2.0426893e+01   1.1373733e-22   1.4558379e-22
   2.0472642e+01   4.6239396e-22  -8.9335506e-23
   2.0518391e+01   5.9226132e-22  -3.0440247e-22
   2.0560708e+01   4.3881931e-22  -3.3087225e-22
   2.0603025e+01   2.2499313e-22  -2.9116758e-22
   2.0645342e+01  -1.8694282e-22  -5.2939559e-23
   2.0687659e+01  -4.1607185e-22   1.2573145e-22
   2.0727872e+01  -2.7875987e-22   1.1249656e-22
   2.0768084e+01  -1.8156614e-22   9.9261674e-23
   2.0808296e+01  -1.5550996e-22   9.9261674e-23
   2.0848509e+01  -1.0298399e-22   1.2573145e-22
   2.0890332e+01  -7.0723942e-23   1.2573145e-22
   2.0932155e+01   1.4062070e-23   9.9261674e-23
   2.0973979e+01   2.4236392e-22   4.6322114e-23
   2.1015802e+01   4.0159619e-22  -1.6543612e-23
   2.1061304e+01   3.5982357e-22  -3.3087225e-24
   2.1106807e+01   3.2797711e-22  -1.6543612e-23
   2.1152309e+01   3.1443203e-22  -5.9557004e-23
   2.1197811e+01   2.6180266e-22  -9.2644229e-23
   2.1244723e+01   1.5220123e-22  -7.2791894e-23
   2.1291636e+01   7.4859845e-23  -5.2939559e-23
   2.1338548e+01   5.5214306e-23  -1.3234890e-23
   2.1385460e+01   5.2939559e-23  -1.3234890e-23
   2.1429506e+01   1.4062070e-23  -1.3234890e-23
   2.1473551e+01   5.7902643e-24  -1.3234890e-23
   2.1517597e+01   6.3692907e-23  -3.3087225e-23
   2.1561643e+01   1.1373733e-22  -1.3234890e-23
   2.1602113e+01   6.7415220e-23   1.3234890e-23
   2.1642583e+01   5.5834691e-23   1.3234890e-23
   2.1683053e+01   1.1580529e-22  -5.2939559e-23
   2.1723523e+01   1.3937993e-22  -7.9409339e-23
   2.1763853e+01   6.2865727e-23  -6.6174449e-23
   2.1804183e+01   1.7784383e-23  -5.2939559e-23
   2.1844514e+01   1.5923227e-23  -4.9630837e-23
   2.1884844e+01   1.1373733e-23  -4.6322114e-23
   2.1928707e+01  -7.4446255e-24  -2.6469780e-23
   2.1972570e+01  -3.0398888e-23  -1.9852335e-23
   2.2016433e+01  -8.4786013e-23  -2.9778502e-23
   2.2060296e+01  -1.4413622e-22  -4.6322114e-23
   2.2107499e+01  -2.2313197e-22  -4.6322114e-23
   2.2154702e+01  -2.4153674e-22  -4.6322114e-23
   2.2201906e+01  -1.2397369e-22   1.6543612e-23
   2.2249109e+01   1.8611564e-23   6.6174449e-23
   2.2295132e+01   1.6667689e-22  -1.3234890e-23
   2.2341155e+01   2.0969029e-22  -1.3234890e-23
   2.2387177e+01   3.5568766e-23   7.2791894e-23
   2.2433200e+01  -5.9557004e-23   1.3896634e-22
   2.2474888e+01   4.4667753e-23   1.1249656e-22
   2.2516575e+01   1.1415092e-22   8.6026784e-23
   2.2558263e+01   1.5426918e-22   9.9261674e-23
   2.2599950e+01   2.0100489e-22   6.6174449e-23
   2.2639411e+01   2.7338319e-22   6.6174449e-24
   2.2678872e+01   2.8165500e-22  -1.3234890e-23
   2.2718332e+01   1.9397385e-22   1.1249656e-22
   2.2757793e+01   1.6150701e-22   1.3234890e-22
   2.2799596e+01   2.5745997e-22   9.9261674e-23
   2.2841399e+01   3.1784415e-22   7.9409339e-23
   2.2883202e+01   3.4224598e-22   6.6174449e-23
   2.2925005e+01   3.4741586e-22   2.6469780e-23
   2.2971333e+01   3.1722376e-22   3.9704669e-23
   2.3017661e+01   3.2053249e-22   2.6469780e-23
   2.3063988e+01   3.9932144e-22  -3.3087225e-24
   2.3110316e+01   4.3302905e-22  -5.2939559e-23
   2.3157952e+01   3.1763736e-22  -1.3234890e-23
   2.3205588e+01   2.4525905e-22   0.0000000e+00
   2.3253225e+01   2.7338319e-22  -7.6100616e-23
   2.3300861e+01   2.4608623e-22  -1.3234890e-22
   2.3344616e+01   1.9480103e-22  -5.2939559e-23
   2.3388371e+01   8.7267555e-23  -1.0587912e-22
   2.3432127e+01  -1.6502253e-22  -5.2939559e-23
   2.3475882e+01  -2.9571707e-22   9.2644229e-23
   2.3515474e+01  -1.9521462e-22   9.2644229e-23
   2.3555065e+01  -1.2862659e-22   7.9409339e-23
   2.3594657e+01  -1.1539170e-22   3.3087225e-23
   2.3634249e+01  -1.1166938e-22   2.6469780e-23
   2.3674120e+01  -8.8508326e-23   1.9852335e-23
   2.3713992e+01  -7.1137533e-23   1.9852335e-23
   2.3753863e+01  -6.2038546e-23   2.6469780e-23
   2.3793735e+01  -6.3072522e-23  -6.6174449e-24
   2.3838122e+01  -5.5627896e-23  -6.6174449e-24
   2.3882510e+01  -6.1004570e-23  -6.6174449e-24
   2.3926898e+01  -9.6366541e-23   1.1580529e-23
   2.3971286e+01  -1.2655863e-22  -6.6174449e-24
   2.4019495e+01  -1.1332374e-22  -6.6174449e-24
   2.4067705e+01  -1.1663247e-22  -6.6174449e-24
   2.4115914e+01  -1.5127065e-22  -6.6174449e-24
   2.4164123e+01  -1.7991178e-22  -6.6174449e-24
   2.4210367e+01  -1.8818359e-22  -5.9557004e-23
   2.4256610e+01  -1.9893694e-22  -3.9704669e-23
   2.4302853e+01  -1.7163998e-22   3.3087225e-24
   2.4349096e+01  -7.1964713e-23   1.5881868e-22
   2.4390009e+01   1.0505194e-22   9.2644229e-23
   2.4430921e+01   1.8363410e-22   5.2939559e-23
   2.4471834e+01   1.1166938e-22   1.3234890e-22
   2.4512747e+01   8.3958832e-23   1.5881868e-22
   2.4551396e+01   1.9686899e-22   1.1249656e-22
   2.4590045e+01   2.7917346e-22   7.9409339e-23
   2.4628694e+01   3.4865663e-22   6.6174449e-23
   2.4667343e+01   4.3385623e-22   1.5881868e-22
   2.4709209e+01   5.4118292e-22   9.5952951e-23
   2.4751074e+01   6.0011953e-22   5.2939559e-23
   2.4792939e+01   6.1790392e-22   7.6100616e-23
   2.4834804e+01   6.4437370e-22   8.9335506e-23
   2.4882113e+01   6.9152299e-22   4.3013392e-23
   2.4929422e+01   6.9938121e-22   2.6469780e-23
   2.4976731e+01   6.6536341e-22   2.3161057e-23
   2.5024039e+01   6.2679611e-22   1.3234890e-23
   2.5072430e+01   5.9308850e-22  -5.2939559e-23
   2.5120821e+01   5.6000127e-22  -5.2939559e-23
   2.5169212e+01   5.4387125e-22  -3.3087225e-24
   2.5217603e+01   5.2443251e-22   0.0000000e+00
   2.5260940e+01   6.2286700e-22  -5.2939559e-23
   2.5304278e+01   5.4924793e-22  -3.9704669e-23
   2.5347615e+01   1.6709048e-22   4.6322114e-23
   2.5390953e+01  -8.1477290e-23   1.4558379e-22
   2.5429571e+01   3.3914405e-23   1.4558379e-22
   2.5468190e+01   1.2531786e-22   1.4558379e-22
   2.5506808e+01   1.7039921e-22  -1.9852335e-23
   2.5545427e+01   1.5964586e-22  -5.2939559e-23
   2.5584866e+01   1.1022182e-22  -6.6174449e-23
   2.5624306e+01   6.8655991e-23  -3.3087225e-23
   2.5663745e+01   4.3426982e-23  -3.3087225e-23
   2.5703185e+01   5.3353150e-23   4.6322114e-23
   2.5748222e+01   1.1808003e-22   2.6469780e-23
   2.5793259e+01   1.3896634e-22   1.9852335e-23
   2.5838296e+01   7.5893821e-23   0.0000000e+00
   2.5883333e+01   2.0059130e-23   9.9261674e-24
   2.5932642e+01   1.0960143e-23   1.3234890e-23
   2.5981951e+01   2.3988238e-23   2.6469780e-23
   2.6031261e+01   7.6617604e-23  -5.4593920e-23
   2.6080570e+01   1.0091603e-22  -3.3087225e-23
   2.6126956e+01   6.3692907e-23  -3.3087225e-23
   2.6173342e+01   1.4889251e-23  -3.9704669e-23
   2.6219728e+01  -2.0472720e-23   4.6322114e-23
   2.6266115e+01  -7.4446255e-24   3.9704669e-23
   2.6306145e+01   1.0753348e-23   2.6469780e-23
   2.6346175e+01   3.3914405e-23   1.3234890e-23
   2.6386205e+01   7.2791894e-23   3.9704669e-23
   2.6426235e+01   9.0162687e-23  -3.3087225e-23
   2.6464060e+01   1.0091603e-22  -3.9704669e-23
   2.6501885e+01   9.3057819e-23  -1.9852335e-23
   2.6539709e+01   1.9852335e-23   6.6174449e-24
   2.6577534e+01  -3.3914405e-23   2.9778502e-23
   2.6619543e+01  -2.4815418e-23   1.9852335e-23
   2.6661553e+01  -4.1359031e-25   2.3161057e-23
   2.6703562e+01   5.7592450e-23   3.3087225e-24
   2.6745571e+01   9.7193722e-23  -3.3087225e-24
   2.6793964e+01   1.0050244e-22   1.6543612e-23
   2.6842357e+01   9.2230638e-23   1.3234890e-23
   2.6890750e+01   4.4150765e-23   1.6543612e-23
   2.6939143e+01  -2.0679515e-23  -4.6322114e-23
   2.6988268e+01  -1.9025154e-23   6.6174449e-24
   2.7037393e+01  -5.7075462e-23   1.3234890e-23
   2.7086518e+01  -1.9728258e-22  -2.9778502e-23
   2.7135644e+01  -3.2756352e-22  -5.2939559e-23
   2.7178461e+01  -2.5642599e-22  -1.0587912e-22
   2.7221279e+01  -2.8124141e-22  -1.3234890e-22
   2.7264097e+01  -5.0499376e-22   9.9261674e-23
   2.7306915e+01  -5.7240898e-22   2.2499313e-22
   2.7344531e+01  -3.8918848e-22   1.6543612e-22
   2.7382148e+01  -2.3326493e-22   1.4558379e-22
   2.7419764e+01  -9.9675264e-23   1.3896634e-22
   2.7457381e+01   2.7296960e-23   1.6543612e-22
   2.7496443e+01   1.4847892e-22   1.2573145e-22
   2.7535505e+01   2.4029597e-22   1.0587912e-22
   2.7574567e+01   3.0336849e-22   7.2791894e-23
   2.7613629e+01   3.3542174e-22   3.3087225e-23
   2.7659389e+01   3.2570237e-22   3.6395947e-23
   2.7705148e+01   3.3087225e-22   1.9852335e-23
   2.7750907e+01   3.6954294e-22  -3.8050308e-23
   2.7796666e+01   3.5361971e-22  -8.2718061e-23
   2.7847089e+01   2.3491929e-22  -7.9409339e-23
   2.7897511e+01   1.6791766e-22  -5.2939559e-23
   2.7947934e+01   1.7567248e-22  -6.2865727e-23
   2.7998357e+01   1.5881868e-22  -8.6026784e-23
   2.8044802e+01  -5.0458017e-23  -4.6322114e-23
   2.8091248e+01  -7.4446255e-23  -1.3234890e-23
   2.8137693e+01   2.4980854e-22  -1.5881868e-22
   2.8184138e+01   4.5825806e-22  -1.5881868e-22
   2.8223255e+01   2.5973471e-22  -1.7205357e-22
   2.8262372e+01   1.7949819e-22  -1.4558379e-22
   2.8301488e+01   3.1019273e-22  -9.2644229e-23
   2.8340605e+01   4.3757854e-22  -2.6469780e-23
   2.8377653e+01   4.3344264e-22  -5.9557004e-23
   2.8414700e+01   3.9125643e-22  -4.6322114e-23
   2.8451748e+01   2.6635216e-22   6.6174449e-24
   2.8488795e+01   1.7474190e-22   3.3087225e-24
   2.8531005e+01   1.6998562e-22  -3.3087225e-24
   2.8573215e+01   1.6130022e-22  -3.3087225e-24
   2.8615424e+01   1.5065027e-22   1.4889251e-23
   2.8657634e+01   1.4909931e-22   1.9852335e-23
   2.8707117e+01   1.4310225e-22  -6.6174449e-24
   2.8756599e+01   1.4144788e-22   6.6174449e-24
   2.8806081e+01   1.6440215e-22  -1.6543612e-24
   2.8855564e+01   1.7039921e-22  -1.9852335e-23
   2.8905348e+01   1.5468277e-22  -1.9852335e-23
   2.8955132e+01   1.4062070e-22  -2.6469780e-23
   2.9004916e+01   9.9054878e-23  -1.9852335e-23
   2.9054701e+01   4.9630837e-23  -2.6469780e-23
   2.9096959e+01  -6.6174449e-23  -2.6469780e-23
   2.9139217e+01  -8.4372422e-23  -5.2939559e-23
   2.9181474e+01   1.3565762e-22   5.2939559e-23
   2.9223732e+01   3.8050308e-22   1.0587912e-22
   2.9260407e+01   4.5081343e-22   6.6174449e-23
   2.9297082e+01   4.8307348e-22   3.9704669e-23
   2.9333757e+01   4.6777064e-22   5.2939559e-23
   2.9370432e+01   4.7356090e-22   1.0587912e-22
   2.9409188e+01   5.2153738e-22   8.6026784e-23
   2.9447945e+01   5.4966152e-22   5.9557004e-23
   2.9486701e+01   5.7199539e-22   2.9778502e-23
   2.9525457e+01   5.8740163e-22   3.9704669e-23
   2.9571925e+01   5.9525985e-22   3.3087225e-24
   2.9618393e+01   5.8378272e-22   1.3234890e-23
   2.9664861e+01   5.4552561e-22  -2.4815418e-23
   2.9711328e+01   5.0747531e-22   0.0000000e+00
   2.9762774e+01   4.7562885e-22  -2.6469780e-23
   2.9814219e+01   4.3923291e-22  -3.9704669e-23
   2.9865664e+01   4.1234954e-22  -1.3234890e-23
   2.9917109e+01   3.9042925e-22   0.0000000e+00
   2.9937832e+01   3.9621951e-22  -6.6174449e-24
   2.9958555e+01   3.8546617e-22  -1.3234890e-23
   2.9979277e+01   3.3790328e-22  -1.3234890e-23
   3.0000000e+01   2.9819861e-22   0.0000000e+00


==> data/uHatData.dat <==
   0.0000000e+00  -1.6706408e+00
   2.6500793e-03  -1.6960966e+00
   5.3001586e-03  -1.7202834e+00
   7.9502379e-03  -1.7430440e+00
   1.0600317e-02  -1.7642657e+00
   1.3250397e-02  -1.7838742e+00
   1.5900476e-02  -1.8018275e+00
   1.8550555e-02  -1.8181105e+00
   2.1200634e-02  -1.8327298e+00
   2.4084353e-02  -1.8467764e+00
   2.6968072e-02  -1.8589310e+00
   2.9851791e-02  -1.8692566e+00
   3.2735509e-02  -1.8778258e+00
   3.5870212e-02  -1.8852411e+00
   3.9004915e-02  -1.8907805e+00
   4.2139618e-02  -1.8945517e+00
   4.5274320e-02  -1.8966615e+00
   4.8856018e-02  -1.8971717e+00
   5.2437716e-02  -1.8957974e+00
   5.6019414e-02  -1.8926791e+00
   5.9601111e-02  -1.8879483e+00
   6.3589194e-02  -1.8809324e+00
   6.7577277e-02  -1.8722234e+00
   7.1565360e-02  -1.8619629e+00
   7.5553443e-02  -1.8502799e+00
   7.8985230e-02  -1.8391778e+00
   8.2417017e-02  -1.8271779e+00
   8.5848804e-02  -1.8143439e+00
   8.9280591e-02  -1.8007345e+00
   9.2565657e-02  -1.7870313e+00
   9.5850723e-02  -1.7727129e+00
   9.9135788e-02  -1.7578214e+00
   1.0242085e-01  -1.7423966e+00
   1.0573895e-01  -1.7263138e+00
   1.0905705e-01  -1.7097622e+00
   1.1237515e-01  -1.6927769e+00
   1.1569325e-01  -1.6753916e+00
   1.1910623e-01  -1.6571256e+00
   1.2251921e-01  -1.6385040e+00
   1.2593219e-01  -1.6195592e+00
   1.2934517e-01  -1.6003225e+00
   1.3288643e-01  -1.5800866e+00
   1.3642768e-01  -1.5596017e+00
   1.3996894e-01  -1.5388995e+00
   1.4351020e-01  -1.5180107e+00
   1.4719902e-01  -1.4960853e+00
   1.5088784e-01  -1.4740224e+00
   1.5457666e-01  -1.4518536e+00
   1.5826548e-01  -1.4296097e+00
   1.6211320e-01  -1.4063597e+00
   1.6596092e-01  -1.3830928e+00
   1.6980863e-01  -1.3598403e+00
   1.7365635e-01  -1.3366325e+00
   1.7767111e-01  -1.3124963e+00
   1.8168588e-01  -1.2884723e+00
   1.8570064e-01  -1.2645908e+00
   1.8971541e-01  -1.2408811e+00
   1.9390688e-01  -1.2163410e+00
   1.9809835e-01  -1.1920485e+00
   2.0228982e-01  -1.1680321e+00
   2.0648129e-01  -1.1443192e+00
   2.1086465e-01  -1.1198732e+00
   2.1524801e-01  -1.0958151e+00
   2.1963137e-01  -1.0721714e+00
   2.2401473e-01  -1.0489668e+00
   2.2861304e-01  -1.0251222e+00
   2.3321134e-01  -1.0018126e+00
   2.3780965e-01  -9.7906220e-01
   2.4240795e-01  -9.5689396e-01
   2.4725183e-01  -9.3419543e-01
   2.5209570e-01  -9.1219119e-01
   2.5693957e-01  -8.9090426e-01
   2.6178345e-01  -8.7035664e-01
   2.6690670e-01  -8.4945181e-01
   2.7202994e-01  -8.2942169e-01
   2.7715319e-01  -8.1028956e-01
   2.8227644e-01  -7.9207808e-01
   2.8770500e-01  -7.7381049e-01
   2.9313355e-01  -7.5662706e-01
   2.9856211e-01  -7.4055306e-01
   3.0399066e-01  -7.2561331e-01
   3.0972556e-01  -7.1108952e-01
   3.1546046e-01  -6.9788699e-01
   3.2119536e-01  -6.8603318e-01
   3.2693026e-01  -6.7555472e-01
   3.3294261e-01  -6.6607392e-01
   3.3895496e-01  -6.5816060e-01
   3.4496731e-01  -6.5184038e-01
   3.5097967e-01  -6.4713623e-01
   3.5725352e-01  -6.4397181e-01
   3.6352737e-01  -6.4260635e-01
   3.6980123e-01  -6.4305210e-01
   3.7607508e-01  -6.4531470e-01
   3.8270134e-01  -6.4967503e-01
   3.8932759e-01  -6.5604730e-01
   3.9595385e-01  -6.6440699e-01
   4.0258011e-01  -6.7471634e-01
   4.0967161e-01  -6.8785002e-01
   4.1676311e-01  -7.0307371e-01
   4.2385461e-01  -7.2028344e-01
   4.3094612e-01  -7.3935378e-01
   4.3770379e-01  -7.5912335e-01
   4.4446145e-01  -7.8030457e-01
   4.5121912e-01  -8.0273685e-01
   4.5797679e-01  -8.2624486e-01
   4.6463307e-01  -8.5026868e-01
   4.7128935e-01  -8.7496366e-01
   4.7794563e-01  -9.0013271e-01
   4.8460191e-01  -9.2557395e-01
   4.9129360e-01  -9.5121893e-01
   4.9798529e-01  -9.7672673e-01
   5.0467698e-01  -1.0018952e+00
   5.1136867e-01  -1.0265287e+00
   5.1823274e-01  -1.0510455e+00
   5.2509681e-01  -1.0746143e+00
   5.3196088e-01  -1.0970607e+00
   5.3882494e-01  -1.1182266e+00
   5.4640999e-01  -1.1399571e+00
   5.5399505e-01  -1.1597881e+00
   5.6158010e-01  -1.1775824e+00
   5.6916515e-01  -1.1932299e+00
   5.7810123e-01  -1.2087986e+00
   5.8703730e-01  -1.2211827e+00
   5.9597338e-01  -1.2303365e+00
   6.0490946e-01  -1.2362562e+00
   6.1355109e-01  -1.2389381e+00
   6.2219273e-01  -1.2386909e+00
   6.3083437e-01  -1.2356033e+00
   6.3947600e-01  -1.2297872e+00
   6.4741145e-01  -1.2221570e+00
   6.5534689e-01  -1.2124540e+00
   6.6328233e-01  -1.2008039e+00
   6.7121777e-01  -1.1873413e+00
   6.7969876e-01  -1.1711090e+00
   6.8817975e-01  -1.1531458e+00
   6.9666073e-01  -1.1336332e+00
   7.0514172e-01  -1.1127540e+00
   7.1499343e-01  -1.0870244e+00
   7.2484513e-01  -1.0599739e+00
   7.3469684e-01  -1.0318711e+00
   7.4454854e-01  -1.0029699e+00
   7.5284592e-01  -9.7818371e-01
   7.6114329e-01  -9.5313068e-01
   7.6944067e-01  -9.2793197e-01
   7.7773804e-01  -9.0269767e-01
   7.8494460e-01  -8.8082884e-01
   7.9215115e-01  -8.5906626e-01
   7.9935771e-01  -8.3746226e-01
   8.0656426e-01  -8.1606310e-01
   8.1346837e-01  -7.9579156e-01
   8.2037247e-01  -7.7577624e-01
   8.2727658e-01  -7.5604399e-01
   8.3418068e-01  -7.3661750e-01
   8.4101233e-01  -7.1771432e-01
   8.4784397e-01  -6.9914412e-01
   8.5467561e-01  -6.8091907e-01
   8.6150726e-01  -6.6304843e-01
   8.6838006e-01  -6.4543455e-01
   8.7525287e-01  -6.2819101e-01
   8.8212568e-01  -6.1132062e-01
   8.8899848e-01  -5.9482429e-01
   8.9598952e-01  -5.7842721e-01
   9.0298055e-01  -5.6241449e-01
   9.0997158e-01  -5.4678296e-01
   9.1696262e-01  -5.3152826e-01
   9.2413103e-01  -5.1627231e-01
   9.3129944e-01  -5.0140079e-01
   9.3846785e-01  -4.8690684e-01
   9.4563626e-01  -4.7278295e-01
   9.5303053e-01  -4.5859339e-01
   9.6042480e-01  -4.4478041e-01
   9.6781908e-01  -4.3133503e-01
   9.7521335e-01  -4.1824803e-01
   9.8287418e-01  -4.0505734e-01
   9.9053502e-01  -3.9223137e-01
   9.9819585e-01  -3.7976013e-01
   1.0058567e+00  -3.6763369e-01
   1.0138174e+00  -3.5538731e-01
   1.0217782e+00  -3.4349226e-01
   1.0297390e+00  -3.3193832e-01
   1.0376997e+00  -3.2071547e-01
   1.0459852e+00  -3.0937602e-01
   1.0542706e+00  -2.9837437e-01
   1.0625561e+00  -2.8770054e-01
   1.0708416e+00  -2.7734479e-01
   1.0794655e+00  -2.6689380e-01
   1.0880894e+00  -2.5676740e-01
   1.0967133e+00  -2.4695607e-01
   1.1053372e+00  -2.3745056e-01
   1.1142996e+00  -2.2788645e-01
   1.1232620e+00  -2.1863375e-01
   1.1322244e+00  -2.0968349e-01
   1.1411869e+00  -2.0102693e-01
   1.1504732e+00  -1.9235833e-01
   1.1597596e+00  -1.8398727e-01
   1.1690459e+00  -1.7590530e-01
   1.1783323e+00  -1.6810413e-01
   1.1879158e+00  -1.6033920e-01
   1.1974993e+00  -1.5285651e-01
   1.2070829e+00  -1.4564802e-01
   1.2166664e+00  -1.3870576e-01
   1.2265149e+00  -1.3184078e-01
   1.2363634e+00  -1.2524087e-01
   1.2462119e+00  -1.1889831e-01
   1.2560604e+00  -1.1280537e-01
   1.2661408e+00  -1.0681956e-01
   1.2762212e+00  -1.0107974e-01
   1.2863017e+00  -9.5578394e-02
   1.2963821e+00  -9.0308009e-02
   1.3066690e+00  -8.5160070e-02
   1.3169560e+00  -8.0237559e-02
   1.3272429e+00  -7.5533185e-02
   1.3375298e+00  -7.1039617e-02
   1.3480203e+00  -6.6666746e-02
   1.3585108e+00  -6.2498421e-02
   1.3690013e+00  -5.8527554e-02
   1.3794918e+00  -5.4747017e-02
   1.3901960e+00  -5.1078338e-02
   1.4009003e+00  -4.7593561e-02
   1.4116046e+00  -4.4285821e-02
   1.4223088e+00  -4.1148221e-02
   1.4332484e+00  -3.8110404e-02
   1.4441879e+00  -3.5236500e-02
   1.4551274e+00  -3.2519901e-02
   1.4660669e+00  -2.9953982e-02
   1.4772716e+00  -2.7475278e-02
   1.4884763e+00  -2.5141407e-02
   1.4996811e+00  -2.2946055e-02
   1.5108858e+00  -2.0882905e-02
   1.5223920e+00  -1.8895345e-02
   1.5338983e+00  -1.7034577e-02
   1.5454045e+00  -1.5294614e-02
   1.5569108e+00  -1.3669480e-02
   1.5687598e+00  -1.2109805e-02
   1.5806089e+00  -1.0659970e-02
   1.5924579e+00  -9.3143456e-03
   1.6043070e+00  -8.0673226e-03
   1.6165444e+00  -6.8771600e-03
   1.6287819e+00  -5.7809797e-03
   1.6410193e+00  -4.7735348e-03
   1.6532568e+00  -3.8496052e-03
   1.6659326e+00  -2.9752641e-03
   1.6786084e+00  -2.1801276e-03
   1.6912842e+00  -1.4593504e-03
   1.7039600e+00  -8.0811743e-04
   1.7171289e+00  -2.0023888e-04
   1.7302979e+00   3.4215370e-04
   1.7434669e+00   8.2348858e-04
   1.7566359e+00   1.2481635e-03
   1.7703591e+00   1.6349636e-03
   1.7840823e+00   1.9689530e-03
   1.7978055e+00   2.2541307e-03
   1.8115287e+00   2.4944667e-03
   1.8258756e+00   2.7018823e-03
   1.8402224e+00   2.8681251e-03
   1.8545693e+00   2.9967537e-03
   1.8689162e+00   3.0913019e-03
   1.8839678e+00   3.1575157e-03
   1.8990194e+00   3.1931510e-03
   1.9140709e+00   3.2013170e-03
   1.9291225e+00   3.1851026e-03
   1.9449762e+00   3.1448558e-03
   1.9608299e+00   3.0835667e-03
   1.9766836e+00   3.0038857e-03
   1.9925373e+00   2.9084498e-03
   2.0093138e+00   2.7930278e-03
   2.0260903e+00   2.6650215e-03
   2.0428668e+00   2.5266143e-03
   2.0596433e+00   2.3799840e-03
   2.0774968e+00   2.2171549e-03
   2.0953503e+00   2.0491020e-03
   2.1132039e+00   1.8775341e-03
   2.1310574e+00   1.7041624e-03
   2.1501909e+00   1.5181135e-03
   2.1693244e+00   1.3330897e-03
   2.1884579e+00   1.1503164e-03
   2.2075914e+00   9.7103152e-04
   2.2282805e+00   7.8234466e-04
   2.2489697e+00   5.9981194e-04
   2.2696588e+00   4.2416561e-04
   2.2903479e+00   2.5616155e-04
   2.3129789e+00   8.1863987e-05
   2.3356098e+00  -8.2276147e-05
   2.3582408e+00  -2.3603453e-04
   2.3808718e+00  -3.7914889e-04
   2.4060000e+00  -5.2541574e-04
   2.4311281e+00  -6.5867286e-04
   2.4562563e+00  -7.7922801e-04
   2.4813845e+00  -8.8732830e-04
   2.5097947e+00  -9.9496944e-04
   2.5382050e+00  -1.0880248e-03
   2.5666152e+00  -1.1673718e-03
   2.5950255e+00  -1.2337746e-03
   2.6266144e+00  -1.2933686e-03
   2.6582034e+00  -1.3393837e-03
   2.6897923e+00  -1.3731553e-03
   2.7213813e+00  -1.3957806e-03
   2.7524181e+00  -1.4081542e-03
   2.7834549e+00  -1.4120576e-03
   2.8144916e+00  -1.4086053e-03
   2.8455284e+00  -1.3986125e-03
   2.8772953e+00  -1.3823403e-03
   2.9090622e+00  -1.3611294e-03
   2.9408290e+00  -1.3359349e-03
   2.9725959e+00  -1.3072647e-03
   3.0059543e+00  -1.2738113e-03
   3.0393127e+00  -1.2381035e-03
   3.0726711e+00  -1.2009850e-03
   3.1060294e+00  -1.1625986e-03
   3.1388178e+00  -1.1236645e-03
   3.1716061e+00  -1.0845240e-03
   3.2043944e+00  -1.0457289e-03
   3.2371827e+00  -1.0071589e-03
   3.2695213e+00  -9.6915832e-04
   3.3018598e+00  -9.3195806e-04
   3.3341983e+00  -8.9590774e-04
   3.3665369e+00  -8.6076249e-04
   3.3991316e+00  -8.2596403e-04
   3.4317264e+00  -7.9241124e-04
   3.4643212e+00  -7.6034497e-04
   3.4969160e+00  -7.2944130e-04
   3.5301134e+00  -6.9880136e-04
   3.5633109e+00  -6.6954973e-04
   3.5965083e+00  -6.4186434e-04
   3.6297058e+00  -6.1537175e-04
   3.6637397e+00  -5.8904981e-04
   3.6977737e+00  -5.6408751e-04
   3.7318076e+00  -5.4062816e-04
   3.7658415e+00  -5.1827006e-04
   3.8009199e+00  -4.9595840e-04
   3.8359982e+00  -4.7489142e-04
   3.8710766e+00  -4.5519684e-04
   3.9061549e+00  -4.3645745e-04
   3.9424583e+00  -4.1764219e-04
   3.9787618e+00  -3.9992401e-04
   4.0150652e+00  -3.8342748e-04
   4.0513687e+00  -3.6772630e-04
   4.0890423e+00  -3.5184571e-04
   4.1267158e+00  -3.3691446e-04
   4.1643894e+00  -3.2306165e-04
   4.2020630e+00  -3.0985360e-04
   4.2411991e+00  -2.9638963e-04
   4.2803352e+00  -2.8374478e-04
   4.3194713e+00  -2.7205707e-04
   4.3586074e+00  -2.6088360e-04
   4.3992215e+00  -2.4940674e-04
   4.4398355e+00  -2.3864353e-04
   4.4804495e+00  -2.2874312e-04
   4.5210636e+00  -2.1924900e-04
   4.5630883e+00  -2.0942401e-04
   4.6051130e+00  -2.0023289e-04
   4.6471377e+00  -1.9183786e-04
   4.6891624e+00  -1.8376099e-04
   4.7323927e+00  -1.7534493e-04
   4.7756231e+00  -1.6750439e-04
   4.8188534e+00  -1.6041644e-04
   4.8620837e+00  -1.5357280e-04
   4.9061500e+00  -1.4639131e-04
   4.9502163e+00  -1.3974137e-04
   4.9942826e+00  -1.3381566e-04
   5.0383489e+00  -1.2807016e-04
   5.0827728e+00  -1.2198397e-04
   5.1271968e+00  -1.1639191e-04
   5.1716207e+00  -1.1149935e-04
   5.2160446e+00  -1.0673189e-04
   5.2604075e+00  -1.0160668e-04
   5.3047704e+00  -9.6938326e-05
   5.3491333e+00  -9.2937219e-05
   5.3934962e+00  -8.9017342e-05
   5.4376384e+00  -8.4708895e-05
   5.4817807e+00  -8.0818939e-05
   5.5259229e+00  -7.7554843e-05
   5.5700652e+00  -7.4339755e-05
   5.6141240e+00  -7.0700169e-05
   5.6581829e+00  -6.7444651e-05
   5.7022418e+00  -6.4776468e-05
   5.7463007e+00  -6.2132307e-05
   5.7904911e+00  -5.9030095e-05
   5.8346814e+00  -5.6287827e-05
   5.8788718e+00  -5.4111573e-05
   5.9230622e+00  -5.1935805e-05
   5.9673681e+00  -4.9272579e-05
   6.0116740e+00  -4.6956200e-05
   6.0559799e+00  -4.5203203e-05
   6.1002859e+00  -4.3426824e-05
   6.1443889e+00  -4.1138131e-05
   6.1884919e+00  -3.9186497e-05
   6.2325949e+00  -3.7797180e-05
   6.2766980e+00  -3.6364915e-05
   6.3202982e+00  -3.4405500e-05
   6.3638984e+00  -3.2766393e-05
   6.4074986e+00  -3.1668932e-05
   6.4510988e+00  -3.0518941e-05
   6.4943035e+00  -2.8841705e-05
   6.5375081e+00  -2.7460935e-05
   6.5807128e+00  -2.6585022e-05
   6.6239175e+00  -2.5653946e-05
   6.6671945e+00  -2.4200426e-05
   6.7104716e+00  -2.3024140e-05
   6.7537487e+00  -2.2326849e-05
   6.7970257e+00  -2.1569539e-05
   6.8407076e+00  -2.0281501e-05
   6.8843894e+00  -1.9266053e-05
   6.9280712e+00  -1.8733475e-05
   6.9717530e+00  -1.8128987e-05
   7.0156188e+00  -1.6967406e-05
   7.0594847e+00  -1.6085201e-05
   7.1033505e+00  -1.5709064e-05
   7.1472163e+00  -1.5246591e-05
   7.1906965e+00  -1.4201235e-05
   7.2341767e+00  -1.3437319e-05
   7.2776570e+00  -1.3186173e-05
   7.3211372e+00  -1.2842922e-05
   7.3640041e+00  -1.1919196e-05
   7.4068710e+00  -1.1262578e-05
   7.4497379e+00  -1.1089339e-05
   7.4926047e+00  -1.0829778e-05
   7.5353052e+00  -1.0018461e-05
   7.5780057e+00  -9.4533997e-06
   7.6207062e+00  -9.3341401e-06
   7.6634067e+00  -9.1342657e-06
   7.7065927e+00  -8.4014911e-06
   7.7497788e+00  -7.9063550e-06
   7.7929648e+00  -7.8492328e-06
   7.8361509e+00  -7.7070422e-06
   7.8799210e+00  -7.0144373e-06
   7.9236911e+00  -6.5694705e-06
   7.9674613e+00  -6.5912899e-06
   8.0112314e+00  -6.5145943e-06
   8.0549566e+00  -5.8468075e-06
   8.0986817e+00  -5.4416834e-06
   8.1424069e+00  -5.5348482e-06
   8.1861321e+00  -5.5195556e-06
   8.2291821e+00  -4.8945360e-06
   8.2722321e+00  -4.5300453e-06
   8.3152821e+00  -4.6534176e-06
   8.3583320e+00  -4.6736062e-06
   8.4008638e+00  -4.1131762e-06
   8.4433956e+00  -3.7928089e-06
   8.4859273e+00  -3.9163944e-06
   8.5284591e+00  -3.9489885e-06
   8.5712666e+00  -3.4432495e-06
   8.6140741e+00  -3.1609767e-06
   8.6568816e+00  -3.2956869e-06
   8.6996891e+00  -3.3424499e-06
   8.7432933e+00  -2.8554155e-06
   8.7868975e+00  -2.5961518e-06
   8.8305018e+00  -2.7721394e-06
   8.8741060e+00  -2.8496855e-06
   8.9181037e+00  -2.3518956e-06
   8.9621013e+00  -2.1023293e-06
   9.0060990e+00  -2.3333880e-06
   9.0500966e+00  -2.4513137e-06
   9.0935853e+00  -1.9505017e-06
   9.1370741e+00  -1.7093427e-06
   9.1805628e+00  -1.9654693e-06
   9.2240515e+00  -2.1073262e-06
   9.2667264e+00  -1.6397877e-06
   9.3094014e+00  -1.4174684e-06
   9.3520763e+00  -1.6547212e-06
   9.3947513e+00  -1.7919670e-06
   9.4372934e+00  -1.3729257e-06
   9.4798355e+00  -1.1757334e-06
   9.5223776e+00  -1.3927751e-06
   9.5649198e+00  -1.5204689e-06
   9.6082150e+00  -1.1241898e-06
   9.6515102e+00  -9.4367779e-07
   9.6948054e+00  -1.1748696e-06
   9.7381006e+00  -1.3119485e-06
   9.7821926e+00  -8.9882798e-07
   9.8262846e+00  -7.1962558e-07
   9.8703767e+00  -9.9667655e-07
   9.9144687e+00  -1.1632495e-06
   9.9584378e+00  -7.2081496e-07
   1.0002407e+01  -5.3503514e-07
   1.0046376e+01  -8.4876785e-07
   1.0090345e+01  -1.0419504e-06
   1.0133393e+01  -6.0408016e-07
   1.0176441e+01  -4.2045364e-07
   1.0219489e+01  -7.1972538e-07
   1.0262537e+01  -9.0921284e-07
   1.0304972e+01  -5.1367786e-07
   1.0347407e+01  -3.4689387e-07
   1.0389843e+01  -6.0693824e-07
   1.0432278e+01  -7.7424045e-07
   1.0475163e+01  -4.1395802e-07
   1.0518049e+01  -2.6452850e-07
   1.0560934e+01  -5.1371166e-07
   1.0603819e+01  -6.7327375e-07
   1.0647743e+01  -3.0679655e-07
   1.0691667e+01  -1.6044425e-07
   1.0735591e+01  -4.4228859e-07
   1.0779515e+01  -6.2065998e-07
   1.0823844e+01  -2.1484794e-07
   1.0868173e+01  -5.7304525e-08
   1.0912502e+01  -3.8789400e-07
   1.0956831e+01  -5.9730738e-07
   1.1000403e+01  -1.6843744e-07
   1.1043976e+01  -1.1610111e-09
   1.1087549e+01  -3.3831928e-07
   1.1131122e+01  -5.5596732e-07
   1.1173673e+01  -1.5524619e-07
   1.1216224e+01   4.1671470e-09
   1.1258774e+01  -2.8847460e-07
   1.1301325e+01  -4.8149933e-07
   1.1343813e+01  -1.2745714e-07
   1.1386302e+01   1.3333054e-08
   1.1428790e+01  -2.4459982e-07
   1.1471279e+01  -4.1509901e-07
   1.1514784e+01  -7.4459745e-08
   1.1558289e+01   5.7048174e-08
   1.1601795e+01  -2.1394627e-07
   1.1645300e+01  -3.8997660e-07
   1.1689742e+01  -1.5039622e-08
   1.1734184e+01   1.2525278e-07
   1.1778626e+01  -1.9723701e-07
   1.1823068e+01  -4.0381657e-07
   1.1867208e+01   1.6087723e-08
   1.1911348e+01   1.7326131e-07
   1.1955488e+01  -1.8386395e-07
   1.1999628e+01  -4.1443990e-07
   1.2042552e+01   1.8193964e-09
   1.2085475e+01   1.6199998e-07
   1.2128399e+01  -1.6282667e-07
   1.2171323e+01  -3.7759912e-07
   1.2213569e+01  -1.1153152e-08
   1.2255815e+01   1.3224706e-07
   1.2298061e+01  -1.3838657e-07
   1.2340307e+01  -3.1978691e-07
   1.2383237e+01   1.0774469e-08
   1.2426168e+01   1.3772877e-07
   1.2469099e+01  -1.2099458e-07
   1.2512030e+01  -2.9216819e-07
   1.2556263e+01   5.5083987e-08
   1.2600497e+01   1.8369544e-07
   1.2644730e+01  -1.1669703e-07
   1.2688964e+01  -3.1089206e-07
   1.2733563e+01   9.1162882e-08
   1.2778162e+01   2.3819000e-07
   1.2822762e+01  -1.1978947e-07
   1.2867361e+01  -3.4996661e-07
   1.2910884e+01   7.9535103e-08
   1.2954407e+01   2.4070278e-07
   1.2997930e+01  -1.1492979e-07
   1.3041452e+01  -3.4825144e-07
   1.3083735e+01   4.2405291e-08
   1.3126018e+01   1.9378738e-07
   1.3168301e+01  -9.9490596e-08
   1.3210584e+01  -2.9659828e-07
   1.3252940e+01   3.8829121e-08
   1.3295295e+01   1.6854400e-07
   1.3337651e+01  -8.4864119e-08
   1.3380006e+01  -2.5494118e-07
   1.3423715e+01   7.1108640e-08
   1.3467424e+01   1.9268970e-07
   1.3511133e+01  -8.1495021e-08
   1.3554842e+01  -2.6086042e-07
   1.3599630e+01   1.1394357e-07
   1.3644419e+01   2.4966672e-07
   1.3689208e+01  -9.0225139e-08
   1.3733996e+01  -3.0840397e-07
   1.3778229e+01   1.2238036e-07
   1.3822462e+01   2.8045846e-07
   1.3866695e+01  -9.6583024e-08
   1.3910928e+01  -3.4108759e-07
   1.3953596e+01   7.8253418e-08
   1.3996263e+01   2.3854960e-07
   1.4038931e+01  -8.8126987e-08
   1.4081598e+01  -3.0629363e-07
   1.4123559e+01   4.8640393e-08
   1.4165519e+01   1.8691303e-07
   1.4207479e+01  -7.3453819e-08
   1.4249440e+01  -2.4981684e-07
   1.4292409e+01   6.6180093e-08
   1.4335378e+01   1.8599002e-07
   1.4378347e+01  -6.6245643e-08
   1.4421315e+01  -2.3372814e-07
   1.4465903e+01   1.0993237e-07
   1.4510491e+01   2.3475613e-07
   1.4555079e+01  -7.3651935e-08
   1.4599667e+01  -2.7245876e-07
   1.4644531e+01   1.4237959e-07
   1.4689394e+01   2.9190827e-07
   1.4734258e+01  -8.7321715e-08
   1.4779122e+01  -3.3063742e-07
   1.4822500e+01   1.1222768e-07
   1.4865878e+01   2.7813362e-07
   1.4909256e+01  -8.7261823e-08
   1.4952634e+01  -3.2810218e-07
   1.4994544e+01   5.8922994e-08
   1.5036453e+01   2.0972054e-07
   1.5078363e+01  -7.3432048e-08
   1.5120272e+01  -2.6551757e-07
   1.5162468e+01   5.5432574e-08
   1.5204664e+01   1.7952279e-07
   1.5246860e+01  -6.1248841e-08
   1.5289056e+01  -2.2363439e-07
   1.5333030e+01   9.3175428e-08
   1.5377004e+01   2.0999113e-07
   1.5420979e+01  -6.3033588e-08
   1.5464953e+01  -2.4102954e-07
   1.5510146e+01   1.4210344e-07
   1.5555340e+01   2.7895129e-07
   1.5600533e+01  -7.8852450e-08
   1.5645726e+01  -3.0715900e-07
   1.5690009e+01   1.4340862e-07
   1.5734293e+01   3.0814759e-07
   1.5778576e+01  -8.8708217e-08
   1.5822860e+01  -3.4602461e-07
   1.5865165e+01   7.9829180e-08
   1.5907469e+01   2.4391959e-07
   1.5949774e+01  -7.8763461e-08
   1.5992078e+01  -2.9595401e-07
   1.6033693e+01   4.7159563e-08
   1.6075308e+01   1.8186300e-07
   1.6116923e+01  -6.2706774e-08
   1.6158538e+01  -2.2966594e-07
   1.6201591e+01   7.2221736e-08
   1.6244644e+01   1.8623533e-07
   1.6287697e+01  -5.6893132e-08
   1.6330750e+01  -2.1816256e-07
   1.6375789e+01   1.2567336e-07
   1.6420829e+01   2.4893506e-07
   1.6465868e+01  -6.9240006e-08
   1.6510908e+01  -2.7281737e-07
   1.6556057e+01   1.6219754e-07
   1.6601206e+01   3.1769730e-07
   1.6646354e+01  -8.7623250e-08
   1.6691503e+01  -3.4647528e-07
   1.6734646e+01   1.1408271e-07
   1.6777789e+01   2.8757547e-07
   1.6820931e+01  -8.6024839e-08
   1.6864074e+01  -3.3342759e-07
   1.6905516e+01   4.8606654e-08
   1.6946958e+01   1.9927286e-07
   1.6988400e+01  -6.8757531e-08
   1.7029842e+01  -2.5241474e-07
   1.7071883e+01   5.2070684e-08
   1.7113924e+01   1.7021578e-07
   1.7155965e+01  -5.5356819e-08
   1.7198006e+01  -2.0800435e-07
   1.7242349e+01   1.0024877e-07
   1.7286693e+01   2.1274999e-07
   1.7331037e+01  -5.9946046e-08
   1.7375380e+01  -2.3658209e-07
   1.7421060e+01   1.6045477e-07
   1.7466740e+01   3.0045638e-07
   1.7512419e+01  -8.1469474e-08
   1.7558099e+01  -3.2318127e-07
   1.7602384e+01   1.5369562e-07
   1.7646669e+01   3.2799516e-07
   1.7690954e+01  -9.2234254e-08
   1.7735239e+01  -3.6472341e-07
   1.7777066e+01   6.7674521e-08
   1.7818892e+01   2.3641754e-07
   1.7860719e+01  -7.7910335e-08
   1.7902546e+01  -2.9156256e-07
   1.7943767e+01   3.6604456e-08
   1.7984988e+01   1.6680275e-07
   1.8026209e+01  -5.8650394e-08
   1.8067430e+01  -2.1387271e-07
   1.8110643e+01   7.2554817e-08
   1.8153856e+01   1.8024397e-07
   1.8197069e+01  -5.3382743e-08
   1.8240283e+01  -2.0789052e-07
   1.8285899e+01   1.3918172e-07
   1.8331515e+01   2.6175840e-07
   1.8377131e+01  -7.0881661e-08
   1.8422747e+01  -2.8163096e-07
   1.8468196e+01   1.8138273e-07
   1.8513645e+01   3.4560143e-07
   1.8559094e+01  -9.3809388e-08
   1.8604544e+01  -3.7299819e-07
   1.8647341e+01   1.0860188e-07
   1.8690138e+01   2.9168744e-07
   1.8732935e+01  -8.8535570e-08
   1.8775732e+01  -3.4200746e-07
   1.8816608e+01   3.2032606e-08
   1.8857485e+01   1.8183604e-07
   1.8898361e+01  -6.6537559e-08
   1.8939238e+01  -2.3884621e-07
   1.8981147e+01   4.6461774e-08
   1.9023057e+01   1.5754990e-07
   1.9064967e+01  -5.1408624e-08
   1.9106877e+01  -1.9319745e-07
   1.9151722e+01   1.0711632e-07
   1.9196567e+01   2.1529416e-07
   1.9241412e+01  -5.9286057e-08
   1.9286257e+01  -2.3557772e-07
   1.9332511e+01   1.8224027e-07
   1.9378765e+01   3.2743910e-07
   1.9425019e+01  -8.7741254e-08
   1.9471274e+01  -3.4798178e-07
   1.9515488e+01   1.6256523e-07
   1.9559703e+01   3.4950737e-07
   1.9603918e+01  -9.8263627e-08
   1.9648133e+01  -3.8898148e-07
   1.9689350e+01   4.8951798e-08
   1.9730568e+01   2.2270975e-07
   1.9771786e+01  -7.8071587e-08
   1.9813004e+01  -2.8517402e-07
   1.9853792e+01   2.4437637e-08
   1.9894580e+01   1.4873846e-07
   1.9935368e+01  -5.5017361e-08
   1.9976156e+01  -1.9665437e-07
   2.0019631e+01   7.3151686e-08
   2.0063106e+01   1.7388475e-07
   2.0106582e+01  -5.0592381e-08
   2.0150057e+01  -1.9832120e-07
   2.0196392e+01   1.5614633e-07
   2.0242727e+01   2.7908028e-07
   2.0289061e+01  -7.4700973e-08
   2.0335396e+01  -2.9615913e-07
   2.0381145e+01   2.0474928e-07
   2.0426893e+01   3.8105686e-07
   2.0472642e+01  -1.0275582e-07
   2.0518391e+01  -4.0859722e-07
   2.0560708e+01   9.7230325e-08
   2.0603025e+01   2.9201987e-07
   2.0645342e+01  -9.1817464e-08
   2.0687659e+01  -3.5012843e-07
   2.0727872e+01   1.2252068e-08
   2.0768084e+01   1.6006490e-07
   2.0808296e+01  -6.4334347e-08
   2.0848509e+01  -2.2241862e-07
   2.0890332e+01   4.1343115e-08
   2.0932155e+01   1.4428193e-07
   2.0973979e+01  -4.7410059e-08
   2.1015802e+01  -1.7771555e-07
   2.1061304e+01   1.1600890e-07
   2.1106807e+01   2.2004247e-07
   2.1152309e+01  -5.9596119e-08
   2.1197811e+01  -2.3711022e-07
   2.1244723e+01   2.1061318e-07
   2.1291636e+01   3.6367140e-07
   2.1338548e+01  -9.6952072e-08
   2.1385460e+01  -3.8256531e-07
   2.1429506e+01   1.7017655e-07
   2.1473551e+01   3.7346568e-07
   2.1517597e+01  -1.0568810e-07
   2.1561643e+01  -4.1773264e-07
   2.1602113e+01   2.3943966e-08
   2.1642583e+01   2.0282402e-07
   2.1683053e+01  -7.8385777e-08
   2.1723523e+01  -2.7529292e-07
   2.1763853e+01   1.2430837e-08
   2.1804183e+01   1.2940914e-07
   2.1844514e+01  -5.1064985e-08
   2.1884844e+01  -1.7784917e-07
   2.1928707e+01   7.4876507e-08
   2.1972570e+01   1.6827200e-07
   2.2016433e+01  -4.8005637e-08
   2.2060296e+01  -1.8932384e-07
   2.2107499e+01   1.7824977e-07
   2.2154702e+01   3.0300845e-07
   2.2201906e+01  -8.0716409e-08
   2.2249109e+01  -3.1752530e-07
   2.2295132e+01   2.3356504e-07
   2.2341155e+01   4.2619493e-07
   2.2387177e+01  -1.1445290e-07
   2.2433200e+01  -4.5465004e-07
   2.2474888e+01   7.8249355e-08
   2.2516575e+01   2.8699332e-07
   2.2558263e+01  -9.5558009e-08
   2.2599950e+01  -3.5633887e-07
   2.2639411e+01  -9.4144356e-09
   2.2678872e+01   1.3507363e-07
   2.2718332e+01  -6.1952138e-08
   2.2757793e+01  -2.0337299e-07
   2.2799596e+01   3.7389355e-08
   2.2841399e+01   1.3140359e-07
   2.2883202e+01  -4.3255360e-08
   2.2925005e+01  -1.6203220e-07
   2.2971333e+01   1.2740517e-07
   2.3017661e+01   2.2780310e-07
   2.3063988e+01  -6.0965149e-08
   2.3110316e+01  -2.4174806e-07
   2.3157952e+01   2.4750384e-07
   2.3205588e+01   4.1181055e-07
   2.3253225e+01  -1.0971749e-07
   2.3300861e+01  -4.2933424e-07
   2.3344616e+01   1.7484152e-07
   2.3388371e+01   3.9874958e-07
   2.3432127e+01  -1.1432621e-07
   2.3475882e+01  -4.5023750e-07
   2.3515474e+01  -7.2374441e-09
   2.3555065e+01   1.7659320e-07
   2.3594657e+01  -7.8979921e-08
   2.3634249e+01  -2.6180566e-07
   2.3674120e+01   1.7027030e-09
   2.3713992e+01   1.1020488e-07
   2.3753863e+01  -4.6856065e-08
   2.3793735e+01  -1.5842267e-07
   2.3838122e+01   7.7742082e-08
   2.3882510e+01   1.6382646e-07
   2.3926898e+01  -4.5741899e-08
   2.3971286e+01  -1.8138485e-07
   2.4019495e+01   2.0656189e-07
   2.4067705e+01   3.3505004e-07
   2.4115914e+01  -8.9479228e-08
   2.4164123e+01  -3.4728837e-07
   2.4210367e+01   2.6812744e-07
   2.4256610e+01   4.8205216e-07
   2.4302853e+01  -1.2911611e-07
   2.4349096e+01  -5.1227554e-07
   2.4390009e+01   4.9812075e-08
   2.4430921e+01   2.7470190e-07
   2.4471834e+01  -9.9914386e-08
   2.4512747e+01  -3.5959414e-07
   2.4551396e+01  -3.1299204e-08
   2.4590045e+01   1.0855595e-07
   2.4628694e+01  -5.9545180e-08
   2.4667343e+01  -1.8291583e-07
   2.4709209e+01   3.4794794e-08
   2.4751074e+01   1.1966450e-07
   2.4792939e+01  -3.9155546e-08
   2.4834804e+01  -1.4702252e-07
   2.4882113e+01   1.4132348e-07
   2.4929422e+01   2.3893791e-07
   2.4976731e+01  -6.3641325e-08
   2.5024039e+01  -2.5005448e-07
   2.5072430e+01   2.9422645e-07
   2.5120821e+01   4.7370893e-07
   2.5169212e+01  -1.2666236e-07
   2.5217603e+01  -4.9021575e-07
   2.5260940e+01   1.7414616e-07
   2.5304278e+01   4.2309398e-07
   2.5347615e+01  -1.2398228e-07
   2.5390953e+01  -4.8494415e-07
   2.5429571e+01  -4.3267569e-08
   2.5468190e+01   1.4504978e-07
   2.5506808e+01  -8.0172284e-08
   2.5545427e+01  -2.4561145e-07
   2.5584866e+01  -6.8924961e-09
   2.5624306e+01   9.2588049e-08
   2.5663745e+01  -4.2640652e-08
   2.5703185e+01  -1.3975809e-07
   2.5748222e+01   8.1439956e-08
   2.5793259e+01   1.6072495e-07
   2.5838296e+01  -4.3984550e-08
   2.5883333e+01  -1.7497842e-07
   2.5932642e+01   2.4144644e-07
   2.5981951e+01   3.7580434e-07
   2.6031261e+01  -1.0139119e-07
   2.6080570e+01  -3.8624188e-07
   2.6126956e+01   3.0752301e-07
   2.6173342e+01   5.4781982e-07
   2.6219728e+01  -1.4652666e-07
   2.6266115e+01  -5.8080125e-07
   2.6306145e+01   1.1413493e-08
   2.6346175e+01   2.5419352e-07
   2.6386205e+01  -1.0519905e-07
   2.6426235e+01  -3.5949663e-07
   2.6464060e+01  -5.1444301e-08
   2.6501885e+01   8.2845489e-08
   2.6539709e+01  -5.7331999e-08
   2.6577534e+01  -1.6285967e-07
   2.6619543e+01   3.3417056e-08
   2.6661553e+01   1.0963288e-07
   2.6703562e+01  -3.5395111e-08
   2.6745571e+01  -1.3360380e-07
   2.6793964e+01   1.5726444e-07
   2.6842357e+01   2.5317650e-07
   2.6890750e+01  -6.7696434e-08
   2.6939143e+01  -2.6199380e-07
   2.6988268e+01   3.5042689e-07
   2.7037393e+01   5.4888120e-07
   2.7086518e+01  -1.4776846e-07
   2.7135644e+01  -5.6480633e-07
   2.7178461e+01   1.6595495e-07
   2.7221279e+01   4.4360480e-07
   2.7264097e+01  -1.3429818e-07
   2.7306915e+01  -5.1939888e-07
   2.7344531e+01  -8.1250154e-08
   2.7382148e+01   1.1086756e-07
   2.7419764e+01  -8.2205970e-08
   2.7457381e+01  -2.2857439e-07
   2.7496443e+01  -1.3003082e-08
   2.7535505e+01   7.7779577e-08
   2.7574567e+01  -3.8743919e-08
   2.7613629e+01  -1.2327420e-07
   2.7659389e+01   8.5441226e-08
   2.7705148e+01   1.5888421e-07
   2.7750907e+01  -4.2830845e-08
   2.7796666e+01  -1.7032209e-07
   2.7847089e+01   2.8164093e-07
   2.7897511e+01   4.2374315e-07
   2.7947934e+01  -1.1617787e-07
   2.7998357e+01  -4.3301445e-07
   2.8044802e+01   3.4915243e-07
   2.8091248e+01   6.1966641e-07
   2.8137693e+01  -1.6565792e-07
   2.8184138e+01  -6.5635150e-07
   2.8223255e+01  -3.4660279e-08
   2.8262372e+01   2.2675343e-07
   2.8301488e+01  -1.1162093e-07
   2.8340605e+01  -3.5672630e-07
   2.8377653e+01  -6.8234086e-08
   2.8414700e+01   6.0290668e-08
   2.8451748e+01  -5.5511732e-08
   2.8488795e+01  -1.4512510e-07
   2.8531005e+01   3.2857665e-08
   2.8573215e+01   1.0159626e-07
   2.8615424e+01  -3.2227504e-08
   2.8657634e+01  -1.2248145e-07
   2.8707117e+01   1.7396851e-07
   2.8756599e+01   2.6922947e-07
   2.8806081e+01  -7.2794986e-08
   2.8855564e+01  -2.7641329e-07
   2.8905348e+01   4.1261783e-07
   2.8955132e+01   6.3247665e-07
   2.9004916e+01  -1.7171143e-07
   2.9054701e+01  -6.4825235e-07
   2.9096959e+01   1.5013254e-07
   2.9139217e+01   4.5807442e-07
   2.9181474e+01  -1.4471568e-07
   2.9223732e+01  -5.5085713e-07
   2.9260407e+01  -1.1728317e-07
   2.9297082e+01   7.7898253e-08
   2.9333757e+01  -8.5029154e-08
   2.9370432e+01  -2.1299461e-07
   2.9409188e+01  -1.6900064e-08
   2.9447945e+01   6.6387386e-08
   2.9486701e+01  -3.5474062e-08
   2.9525457e+01  -1.1000099e-07
   2.9571925e+01   8.9117290e-08
   2.9618393e+01   1.5794439e-07
   2.9664861e+01  -4.2216116e-08
   2.9711328e+01  -1.6723619e-07
   2.9762774e+01   3.2344932e-07
   2.9814219e+01   4.7418545e-07
   2.9865664e+01  -1.3242716e-07
   2.9917109e+01  -4.8294117e-07
   2.9937832e+01  -3.2088272e-07
   2.9958555e+01  -2.1264777e-07
   2.9979277e+01  -1.4692650e-07
   3.0000000e+01  -1.0366468e-07


==> data/x1Data.dat <==
   0.0000000e+00  -1.0000000e+00
   2.6500793e-03  -9.9471180e-01
   5.3001586e-03  -9.8944768e-01
   7.9502379e-03  -9.8420790e-01
   1.0600317e-02  -9.7899270e-01
   1.3250397e-02  -9.7380231e-01
   1.5900476e-02  -9.6863695e-01
   1.8550555e-02  -9.6349680e-01
   2.1200634e-02  -9.5838205e-01
   2.4084353e-02  -9.5284542e-01
   2.6968072e-02  -9.4733924e-01
   2.9851791e-02  -9.4186367e-01
   3.2735509e-02  -9.3641887e-01
   3.5870212e-02  -9.3053520e-01
   3.9004915e-02  -9.2468814e-01
   4.2139618e-02  -9.1887779e-01
   4.5274320e-02  -9.1310420e-01
   4.8856018e-02  -9.0655239e-01
   5.2437716e-02  -9.0004864e-01
   5.6019414e-02  -8.9359295e-01
   5.9601111e-02  -8.8718525e-01
   6.3589194e-02  -8.8010688e-01
   6.7577277e-02  -8.7308771e-01
   7.1565360e-02  -8.6612751e-01
   7.5553443e-02  -8.5922600e-01
   7.8985230e-02  -8.5333393e-01
   8.2417017e-02  -8.4748487e-01
   8.5848804e-02  -8.4167856e-01
   8.9280591e-02  -8.3591475e-01
   9.2565657e-02  -8.3043689e-01
   9.5850723e-02  -8.2499745e-01
   9.9135788e-02  -8.1959613e-01
   1.0242085e-01  -8.1423265e-01
   1.0573895e-01  -8.0885332e-01
   1.0905705e-01  -8.0351195e-01
   1.1237515e-01  -7.9820820e-01
   1.1569325e-01  -7.9294171e-01
   1.1910623e-01  -7.8756311e-01
   1.2251921e-01  -7.8222314e-01
   1.2593219e-01  -7.7692139e-01
   1.2934517e-01  -7.7165741e-01
   1.3288643e-01  -7.6623504e-01
   1.3642768e-01  -7.6085238e-01
   1.3996894e-01  -7.5550889e-01
   1.4351020e-01  -7.5020406e-01
   1.4719902e-01  -7.4471872e-01
   1.5088784e-01  -7.3927414e-01
   1.5457666e-01  -7.3386970e-01
   1.5826548e-01  -7.2850477e-01
   1.6211320e-01  -7.2295017e-01
   1.6596092e-01  -7.1743714e-01
   1.6980863e-01  -7.1196495e-01
   1.7365635e-01  -7.0653285e-01
   1.7767111e-01  -7.0090685e-01
   1.8168588e-01  -6.9532285e-01
   1.8570064e-01  -6.8977997e-01
   1.8971541e-01  -6.8427736e-01
   1.9390688e-01  -6.7857460e-01
   1.9809835e-01  -6.7291381e-01
   2.0228982e-01  -6.6729402e-01
   2.0648129e-01  -6.6171423e-01
   2.1086465e-01  -6.5592073e-01
   2.1524801e-01  -6.5016881e-01
   2.1963137e-01  -6.4445735e-01
   2.2401473e-01  -6.3878526e-01
   2.2861304e-01  -6.3287614e-01
   2.3321134e-01  -6.2700788e-01
   2.3780965e-01  -6.2117925e-01
   2.4240795e-01  -6.1538901e-01
   2.4725183e-01  -6.0932973e-01
   2.5209570e-01  -6.0331032e-01
   2.5693957e-01  -5.9732940e-01
   2.6178345e-01  -5.9138562e-01
   2.6690670e-01  -5.8513797e-01
   2.7202994e-01  -5.7892885e-01
   2.7715319e-01  -5.7275676e-01
   2.8227644e-01  -5.6662024e-01
   2.8770500e-01  -5.6015526e-01
   2.9313355e-01  -5.5372698e-01
   2.9856211e-01  -5.4733381e-01
   3.0399066e-01  -5.4097424e-01
   3.0972556e-01  -5.3429066e-01
   3.1546046e-01  -5.2764129e-01
   3.2119536e-01  -5.2102458e-01
   3.2693026e-01  -5.1443905e-01
   3.3294261e-01  -5.0756690e-01
   3.3895496e-01  -5.0072603e-01
   3.4496731e-01  -4.9391510e-01
   3.5097967e-01  -4.8713288e-01
   3.5725352e-01  -4.8008511e-01
   3.6352737e-01  -4.7306635e-01
   3.6980123e-01  -4.6607567e-01
   3.7607508e-01  -4.5911235e-01
   3.8270134e-01  -4.5178698e-01
   3.8932759e-01  -4.4449107e-01
   3.9595385e-01  -4.3722442e-01
   4.0258011e-01  -4.2998707e-01
   4.0967161e-01  -4.2227432e-01
   4.1676311e-01  -4.1459607e-01
   4.2385461e-01  -4.0695328e-01
   4.3094612e-01  -3.9934718e-01
   4.3770379e-01  -3.9213470e-01
   4.4446145e-01  -3.8495854e-01
   4.5121912e-01  -3.7782050e-01
   4.5797679e-01  -3.7072260e-01
   4.6463307e-01  -3.6377257e-01
   4.7128935e-01  -3.5686592e-01
   4.7794563e-01  -3.5000507e-01
   4.8460191e-01  -3.4319257e-01
   4.9129360e-01  -3.3639527e-01
   4.9798529e-01  -3.2965232e-01
   5.0467698e-01  -3.2296660e-01
   5.1136867e-01  -3.1634099e-01
   5.1823274e-01  -3.0961023e-01
   5.2509681e-01  -3.0294892e-01
   5.3196088e-01  -2.9636019e-01
   5.3882494e-01  -2.8984707e-01
   5.4640999e-01  -2.8274136e-01
   5.5399505e-01  -2.7573550e-01
   5.6158010e-01  -2.6883317e-01
   5.6916515e-01  -2.6203787e-01
   5.7810123e-01  -2.5417395e-01
   5.8703730e-01  -2.4646799e-01
   5.9597338e-01  -2.3892433e-01
   6.0490946e-01  -2.3154681e-01
   6.1355109e-01  -2.2457346e-01
   6.2219273e-01  -2.1776098e-01
   6.3083437e-01  -2.1111128e-01
   6.3947600e-01  -2.0462581e-01
   6.4741145e-01  -1.9881579e-01
   6.5534689e-01  -1.9314541e-01
   6.6328233e-01  -1.8761472e-01
   6.7121777e-01  -1.8222344e-01
   6.7969876e-01  -1.7661498e-01
   6.8817975e-01  -1.7116403e-01
   6.9666073e-01  -1.6586921e-01
   7.0514172e-01  -1.6072878e-01
   7.1499343e-01  -1.5494872e-01
   7.2484513e-01  -1.4937072e-01
   7.3469684e-01  -1.4399080e-01
   7.4454854e-01  -1.3880466e-01
   7.5284592e-01  -1.3458368e-01
   7.6114329e-01  -1.3049402e-01
   7.6944067e-01  -1.2653272e-01
   7.7773804e-01  -1.2269674e-01
   7.8494460e-01  -1.1946435e-01
   7.9215115e-01  -1.1632213e-01
   7.9935771e-01  -1.1326804e-01
   8.0656426e-01  -1.1030003e-01
   8.1346837e-01  -1.0753541e-01
   8.2037247e-01  -1.0484613e-01
   8.2727658e-01  -1.0223040e-01
   8.3418068e-01  -9.9686480e-02
   8.4101233e-01  -9.7238219e-02
   8.4784397e-01  -9.4856891e-02
   8.5467561e-01  -9.2540859e-02
   8.6150726e-01  -9.0288511e-02
   8.6838006e-01  -8.8085244e-02
   8.7525287e-01  -8.5943241e-02
   8.8212568e-01  -8.3860949e-02
   8.8899848e-01  -8.1836846e-02
   8.9598952e-01  -7.9836081e-02
   9.0298055e-01  -7.7892445e-02
   9.0997158e-01  -7.6004442e-02
   9.1696262e-01  -7.4170602e-02
   9.2413103e-01  -7.2344977e-02
   9.3129944e-01  -7.0573288e-02
   9.3846785e-01  -6.8854070e-02
   9.4563626e-01  -6.7185887e-02
   9.5303053e-01  -6.5517136e-02
   9.6042480e-01  -6.3899709e-02
   9.6781908e-01  -6.2332155e-02
   9.7521335e-01  -6.0813055e-02
   9.8287418e-01  -5.9288823e-02
   9.9053502e-01  -5.7813630e-02
   9.9819585e-01  -5.6386026e-02
   1.0058567e+00  -5.5004596e-02
   1.0138174e+00  -5.3616526e-02
   1.0217782e+00  -5.2275334e-02
   1.0297390e+00  -5.0979564e-02
   1.0376997e+00  -4.9727797e-02
   1.0459852e+00  -4.8470219e-02
   1.0542706e+00  -4.7257306e-02
   1.0625561e+00  -4.6087595e-02
   1.0708416e+00  -4.4959658e-02
   1.0794655e+00  -4.3828527e-02
   1.0880894e+00  -4.2739641e-02
   1.0967133e+00  -4.1691534e-02
   1.1053372e+00  -4.0682777e-02
   1.1142996e+00  -3.9674632e-02
   1.1232620e+00  -3.8705987e-02
   1.1322244e+00  -3.7775386e-02
   1.1411869e+00  -3.6881410e-02
   1.1504732e+00  -3.5992291e-02
   1.1597596e+00  -3.5139544e-02
   1.1690459e+00  -3.4321741e-02
   1.1783323e+00  -3.3537496e-02
   1.1879158e+00  -3.2761918e-02
   1.1974993e+00  -3.2019232e-02
   1.2070829e+00  -3.1308065e-02
   1.2166664e+00  -3.0627086e-02
   1.2265149e+00  -2.9957379e-02
   1.2363634e+00  -2.9316857e-02
   1.2462119e+00  -2.8704226e-02
   1.2560604e+00  -2.8118235e-02
   1.2661408e+00  -2.7544776e-02
   1.2762212e+00  -2.6996725e-02
   1.2863017e+00  -2.6472892e-02
   1.2963821e+00  -2.5972123e-02
   1.3066690e+00  -2.5483725e-02
   1.3169560e+00  -2.5017071e-02
   1.3272429e+00  -2.4571082e-02
   1.3375298e+00  -2.4144718e-02
   1.3480203e+00  -2.3729093e-02
   1.3585108e+00  -2.3331834e-02
   1.3690013e+00  -2.2951976e-02
   1.3794918e+00  -2.2588592e-02
   1.3901960e+00  -2.2233862e-02
   1.4009003e+00  -2.1894469e-02
   1.4116046e+00  -2.1569558e-02
   1.4223088e+00  -2.1258311e-02
   1.4332484e+00  -2.0953529e-02
   1.4441879e+00  -2.0661417e-02
   1.4551274e+00  -2.0381227e-02
   1.4660669e+00  -2.0112243e-02
   1.4772716e+00  -1.9847642e-02
   1.4884763e+00  -1.9593397e-02
   1.4996811e+00  -1.9348855e-02
   1.5108858e+00  -1.9113394e-02
   1.5223920e+00  -1.8880430e-02
   1.5338983e+00  -1.8655828e-02
   1.5454045e+00  -1.8439026e-02
   1.5569108e+00  -1.8229488e-02
   1.5687598e+00  -1.8020769e-02
   1.5806089e+00  -1.7818709e-02
   1.5924579e+00  -1.7622830e-02
   1.6043070e+00  -1.7432676e-02
   1.6165444e+00  -1.7241847e-02
   1.6287819e+00  -1.7056240e-02
   1.6410193e+00  -1.6875451e-02
   1.6532568e+00  -1.6699099e-02
   1.6659326e+00  -1.6520731e-02
   1.6786084e+00  -1.6346386e-02
   1.6912842e+00  -1.6175730e-02
   1.7039600e+00  -1.6008453e-02
   1.7171289e+00  -1.5837935e-02
   1.7302979e+00  -1.5670462e-02
   1.7434669e+00  -1.5505767e-02
   1.7566359e+00  -1.5343600e-02
   1.7703591e+00  -1.5177055e-02
   1.7840823e+00  -1.5012784e-02
   1.7978055e+00  -1.4850580e-02
   1.8115287e+00  -1.4690255e-02
   1.8258756e+00  -1.4524466e-02
   1.8402224e+00  -1.4360377e-02
   1.8545693e+00  -1.4197837e-02
   1.8689162e+00  -1.4036711e-02
   1.8839678e+00  -1.3869061e-02
   1.8990194e+00  -1.3702724e-02
   1.9140709e+00  -1.3537603e-02
   1.9291225e+00  -1.3373611e-02
   1.9449762e+00  -1.3202021e-02
   1.9608299e+00  -1.3031541e-02
   1.9766836e+00  -1.2862120e-02
   1.9925373e+00  -1.2693715e-02
   2.0093138e+00  -1.2516581e-02
   2.0260903e+00  -1.2340532e-02
   2.0428668e+00  -1.2165559e-02
   2.0596433e+00  -1.1991657e-02
   2.0774968e+00  -1.1807773e-02
   2.0953503e+00  -1.1625126e-02
   2.1132039e+00  -1.1443743e-02
   2.1310574e+00  -1.1263651e-02
   2.1501909e+00  -1.1072117e-02
   2.1693244e+00  -1.0882155e-02
   2.1884579e+00  -1.0693816e-02
   2.2075914e+00  -1.0507152e-02
   2.2282805e+00  -1.0307259e-02
   2.2489697e+00  -1.0109461e-02
   2.2696588e+00  -9.9138299e-03
   2.2903479e+00  -9.7204321e-03
   2.3129789e+00  -9.5115160e-03
   2.3356098e+00  -9.3054358e-03
   2.3582408e+00  -9.1022705e-03
   2.3808718e+00  -8.9020906e-03
   2.4060000e+00  -8.6833975e-03
   2.4311281e+00  -8.4685472e-03
   2.4562563e+00  -8.2576110e-03
   2.4813845e+00  -8.0506467e-03
   2.5097947e+00  -7.8214934e-03
   2.5382050e+00  -7.5975338e-03
   2.5666152e+00  -7.3788058e-03
   2.5950255e+00  -7.1653294e-03
   2.6266144e+00  -6.9341394e-03
   2.6582034e+00  -6.7094358e-03
   2.6897923e+00  -6.4911858e-03
   2.7213813e+00  -6.2793369e-03
   2.7524181e+00  -6.0773584e-03
   2.7834549e+00  -5.8814142e-03
   2.8144916e+00  -5.6914132e-03
   2.8455284e+00  -5.5072530e-03
   2.8772953e+00  -5.3246925e-03
   2.9090622e+00  -5.1480074e-03
   2.9408290e+00  -4.9770641e-03
   2.9725959e+00  -4.8117217e-03
   3.0059543e+00  -4.6439645e-03
   3.0393127e+00  -4.4820551e-03
   3.0726711e+00  -4.3258220e-03
   3.1060294e+00  -4.1750887e-03
   3.1388178e+00  -4.0321190e-03
   3.1716061e+00  -3.8941314e-03
   3.2043944e+00  -3.7609644e-03
   3.2371827e+00  -3.6324539e-03
   3.2695213e+00  -3.5101101e-03
   3.3018598e+00  -3.3919946e-03
   3.3341983e+00  -3.2779632e-03
   3.3665369e+00  -3.1678710e-03
   3.3991316e+00  -3.0607491e-03
   3.4317264e+00  -2.9573523e-03
   3.4643212e+00  -2.8575486e-03
   3.4969160e+00  -2.7612058e-03
   3.5301134e+00  -2.6665069e-03
   3.5633109e+00  -2.5751423e-03
   3.5965083e+00  -2.4869907e-03
   3.6297058e+00  -2.4019305e-03
   3.6637397e+00  -2.3178140e-03
   3.6977737e+00  -2.2367102e-03
   3.7318076e+00  -2.1585070e-03
   3.7658415e+00  -2.0830924e-03
   3.8009199e+00  -2.0081682e-03
   3.8359982e+00  -1.9359868e-03
   3.8710766e+00  -1.8664445e-03
   3.9061549e+00  -1.7994373e-03
   3.9424583e+00  -1.7326533e-03
   3.9787618e+00  -1.6683800e-03
   4.0150652e+00  -1.6065206e-03
   4.0513687e+00  -1.5469780e-03
   4.0890423e+00  -1.4875385e-03
   4.1267158e+00  -1.4304027e-03
   4.1643894e+00  -1.3754799e-03
   4.2020630e+00  -1.3226791e-03
   4.2411991e+00  -1.2699823e-03
   4.2803352e+00  -1.2193960e-03
   4.3194713e+00  -1.1708356e-03
   4.3586074e+00  -1.1242152e-03
   4.3992215e+00  -1.0777981e-03
   4.4398355e+00  -1.0333030e-03
   4.4804495e+00  -9.9065084e-04
   4.5210636e+00  -9.4976124e-04
   4.5630883e+00  -9.0922538e-04
   4.6051130e+00  -8.7042190e-04
   4.6471377e+00  -8.3327779e-04
   4.6891624e+00  -7.9771839e-04
   4.7323927e+00  -7.6271759e-04
   4.7756231e+00  -7.2925318e-04
   4.8188534e+00  -6.9725911e-04
   4.8620837e+00  -6.6666713e-04
   4.9061500e+00  -6.3685942e-04
   4.9502163e+00  -6.0838448e-04
   4.9942826e+00  -5.8118433e-04
   5.0383489e+00  -5.5519817e-04
   5.0827728e+00  -5.3017140e-04
   5.1271968e+00  -5.0627260e-04
   5.1716207e+00  -4.8345267e-04
   5.2160446e+00  -4.6165905e-04
   5.2604075e+00  -4.4086993e-04
   5.3047704e+00  -4.2101680e-04
   5.3491333e+00  -4.0205928e-04
   5.3934962e+00  -3.8395308e-04
   5.4376384e+00  -3.6674048e-04
   5.4817807e+00  -3.5029938e-04
   5.5259229e+00  -3.3459690e-04
   5.5700652e+00  -3.1959608e-04
   5.6141240e+00  -3.0528855e-04
   5.6581829e+00  -2.9162141e-04
   5.7022418e+00  -2.7856768e-04
   5.7463007e+00  -2.6609612e-04
   5.7904911e+00  -2.5414262e-04
   5.8346814e+00  -2.4272604e-04
   5.8788718e+00  -2.3182393e-04
   5.9230622e+00  -2.2140943e-04
   5.9673681e+00  -2.1143186e-04
   6.0116740e+00  -2.0190399e-04
   6.0559799e+00  -1.9280730e-04
   6.1002859e+00  -1.8411847e-04
   6.1443889e+00  -1.7585282e-04
   6.1884919e+00  -1.6795848e-04
   6.2325949e+00  -1.6042060e-04
   6.2766980e+00  -1.5321915e-04
   6.3202982e+00  -1.4641222e-04
   6.3638984e+00  -1.3990810e-04
   6.4074986e+00  -1.3369508e-04
   6.4510988e+00  -1.2775628e-04
   6.4943035e+00  -1.2212651e-04
   6.5375081e+00  -1.1674528e-04
   6.5807128e+00  -1.1160331e-04
   6.6239175e+00  -1.0668632e-04
   6.6671945e+00  -1.0197346e-04
   6.7104716e+00  -9.7469310e-05
   6.7537487e+00  -9.3166250e-05
   6.7970257e+00  -8.9051804e-05
   6.8407076e+00  -8.5078447e-05
   6.8843894e+00  -8.1283021e-05
   6.9280712e+00  -7.7659227e-05
   6.9717530e+00  -7.4195706e-05
   7.0156188e+00  -7.0868306e-05
   7.0594847e+00  -6.7690958e-05
   7.1033505e+00  -6.4658687e-05
   7.1472163e+00  -6.1761020e-05
   7.1906965e+00  -5.9012196e-05
   7.2341767e+00  -5.6386708e-05
   7.2776570e+00  -5.3880845e-05
   7.3211372e+00  -5.1485218e-05
   7.3640041e+00  -4.9223033e-05
   7.4068710e+00  -4.7061284e-05
   7.4497379e+00  -4.4997217e-05
   7.4926047e+00  -4.3022703e-05
   7.5353052e+00  -4.1137685e-05
   7.5780057e+00  -3.9336271e-05
   7.6207062e+00  -3.7616326e-05
   7.6634067e+00  -3.5970729e-05
   7.7065927e+00  -3.4375542e-05
   7.7497788e+00  -3.2852130e-05
   7.7929648e+00  -3.1398840e-05
   7.8361509e+00  -3.0009024e-05
   7.8799210e+00  -2.8659021e-05
   7.9236911e+00  -2.7370908e-05
   7.9674613e+00  -2.6143566e-05
   8.0112314e+00  -2.4970427e-05
   8.0549566e+00  -2.3846674e-05
   8.0986817e+00  -2.2774807e-05
   8.1424069e+00  -2.1754278e-05
   8.1861321e+00  -2.0778649e-05
   8.2291821e+00  -1.9856393e-05
   8.2722321e+00  -1.8976434e-05
   8.3152821e+00  -1.8138617e-05
   8.3583320e+00  -1.7337044e-05
   8.4008638e+00  -1.6575714e-05
   8.4433956e+00  -1.5849103e-05
   8.4859273e+00  -1.5157233e-05
   8.5284591e+00  -1.4494925e-05
   8.5712666e+00  -1.3853664e-05
   8.6140741e+00  -1.3241990e-05
   8.6568816e+00  -1.2660061e-05
   8.6996891e+00  -1.2103108e-05
   8.7432933e+00  -1.1557139e-05
   8.7868975e+00  -1.1037067e-05
   8.8305018e+00  -1.0543292e-05
   8.8741060e+00  -1.0070973e-05
   8.9181037e+00  -9.6117357e-06
   8.9621013e+00  -9.1748562e-06
   9.0060990e+00  -8.7610698e-06
   9.0500966e+00  -8.3652517e-06
   9.0935853e+00  -7.9872245e-06
   9.1370741e+00  -7.6277915e-06
   9.1805628e+00  -7.2879079e-06
   9.2240515e+00  -6.9624899e-06
   9.2667264e+00  -6.6530199e-06
   9.3094014e+00  -6.3587489e-06
   9.3520763e+00  -6.0806238e-06
   9.3947513e+00  -5.8140784e-06
   9.4372934e+00  -5.5560862e-06
   9.4798355e+00  -5.3108559e-06
   9.5223776e+00  -5.0792786e-06
   9.5649198e+00  -4.8572818e-06
   9.6082150e+00  -4.6376172e-06
   9.6515102e+00  -4.4291713e-06
   9.6948054e+00  -4.2329195e-06
   9.7381006e+00  -4.0448259e-06
   9.7821926e+00  -3.8579794e-06
   9.8262846e+00  -3.6811667e-06
   9.8703767e+00  -3.5156051e-06
   9.9144687e+00  -3.3568688e-06
   9.9584378e+00  -3.2014513e-06
   1.0002407e+01  -3.0547798e-06
   1.0046376e+01  -2.9182861e-06
   1.0090345e+01  -2.7872223e-06
   1.0133393e+01  -2.6602277e-06
   1.0176441e+01  -2.5405638e-06
   1.0219489e+01  -2.4296291e-06
   1.0262537e+01  -2.3229350e-06
   1.0304972e+01  -2.2182815e-06
   1.0347407e+01  -2.1197365e-06
   1.0389843e+01  -2.0285283e-06
   1.0432278e+01  -1.9407377e-06
   1.0475163e+01  -1.8521787e-06
   1.0518049e+01  -1.7689467e-06
   1.0560934e+01  -1.6922232e-06
   1.0603819e+01  -1.6183380e-06
   1.0647743e+01  -1.5423029e-06
   1.0691667e+01  -1.4711836e-06
   1.0735591e+01  -1.4063256e-06
   1.0779515e+01  -1.3437619e-06
   1.0823844e+01  -1.2793483e-06
   1.0868173e+01  -1.2195393e-06
   1.0912502e+01  -1.1659318e-06
   1.0956831e+01  -1.1140201e-06
   1.1000403e+01  -1.0608155e-06
   1.1043976e+01  -1.0117531e-06
   1.1087549e+01  -9.6847905e-07
   1.1131122e+01  -9.2640671e-07
   1.1173673e+01  -8.8280886e-07
   1.1216224e+01  -8.4274228e-07
   1.1258774e+01  -8.0764514e-07
   1.1301325e+01  -7.7347148e-07
   1.1343813e+01  -7.3697668e-07
   1.1386302e+01  -7.0351171e-07
   1.1428790e+01  -6.7434632e-07
   1.1471279e+01  -6.4591790e-07
   1.1514784e+01  -6.1445269e-07
   1.1558289e+01  -5.8580105e-07
   1.1601795e+01  -5.6129671e-07
   1.1645300e+01  -5.3730146e-07
   1.1689742e+01  -5.0997039e-07
   1.1734184e+01  -4.8546307e-07
   1.1778626e+01  -4.6537061e-07
   1.1823068e+01  -4.4547564e-07
   1.1867208e+01  -4.2218853e-07
   1.1911348e+01  -4.0172068e-07
   1.1955488e+01  -3.8584200e-07
   1.1999628e+01  -3.6989608e-07
   1.2042552e+01  -3.5054891e-07
   1.2085475e+01  -3.3377432e-07
   1.2128399e+01  -3.2118929e-07
   1.2171323e+01  -3.0847613e-07
   1.2213569e+01  -2.9242105e-07
   1.2255815e+01  -2.7856108e-07
   1.2298061e+01  -2.6824659e-07
   1.2340307e+01  -2.5782707e-07
   1.2383237e+01  -2.4405545e-07
   1.2426168e+01  -2.3225825e-07
   1.2469099e+01  -2.2372489e-07
   1.2512030e+01  -2.1502400e-07
   1.2556263e+01  -2.0274880e-07
   1.2600497e+01  -1.9249744e-07
   1.2644730e+01  -1.8576532e-07
   1.2688964e+01  -1.7867619e-07
   1.2733563e+01  -1.6761439e-07
   1.2778162e+01  -1.5876804e-07
   1.2822762e+01  -1.5392125e-07
   1.2867361e+01  -1.4849704e-07
   1.2910884e+01  -1.3880566e-07
   1.2954407e+01  -1.3134604e-07
   1.2997930e+01  -1.2789547e-07
   1.3041452e+01  -1.2383509e-07
   1.3083735e+01  -1.1568975e-07
   1.3126018e+01  -1.0950294e-07
   1.3168301e+01  -1.0674473e-07
   1.3210584e+01  -1.0350738e-07
   1.3252940e+01  -9.6628952e-08
   1.3295295e+01  -9.1429432e-08
   1.3337651e+01  -8.9178918e-08
   1.3380006e+01  -8.6507179e-08
   1.3423715e+01  -8.0314683e-08
   1.3467424e+01  -7.5770265e-08
   1.3511133e+01  -7.4244876e-08
   1.3554842e+01  -7.2194946e-08
   1.3599630e+01  -6.6225341e-08
   1.3644419e+01  -6.2130863e-08
   1.3689208e+01  -6.1609421e-08
   1.3733996e+01  -6.0348769e-08
   1.3778229e+01  -5.4574750e-08
   1.3822462e+01  -5.0888934e-08
   1.3866695e+01  -5.1177235e-08
   1.3910928e+01  -5.0621742e-08
   1.3953596e+01  -4.5464058e-08
   1.3996263e+01  -4.2268244e-08
   1.4038931e+01  -4.2673087e-08
   1.4081598e+01  -4.2382199e-08
   1.4123559e+01  -3.8071695e-08
   1.4165519e+01  -3.5399346e-08
   1.4207479e+01  -3.5673599e-08
   1.4249440e+01  -3.5412210e-08
   1.4292409e+01  -3.1634102e-08
   1.4335378e+01  -2.9337144e-08
   1.4378347e+01  -2.9786023e-08
   1.4421315e+01  -2.9685087e-08
   1.4465903e+01  -2.5912006e-08
   1.4510491e+01  -2.3776364e-08
   1.4555079e+01  -2.4820861e-08
   1.4599667e+01  -2.5129846e-08
   1.4644531e+01  -2.1060898e-08
   1.4689394e+01  -1.8954651e-08
   1.4734258e+01  -2.0707861e-08
   1.4779122e+01  -2.1526980e-08
   1.4822500e+01  -1.7472092e-08
   1.4865878e+01  -1.5452534e-08
   1.4909256e+01  -1.7300009e-08
   1.4952634e+01  -1.8285054e-08
   1.4994544e+01  -1.4801652e-08
   1.5036453e+01  -1.3051326e-08
   1.5078363e+01  -1.4458070e-08
   1.5120272e+01  -1.5235983e-08
   1.5162468e+01  -1.2338171e-08
   1.5204664e+01  -1.0885066e-08
   1.5246860e+01  -1.2086610e-08
   1.5289056e+01  -1.2746520e-08
   1.5333030e+01  -9.9543704e-09
   1.5377004e+01  -8.6271174e-09
   1.5420979e+01  -1.0132240e-08
   1.5464953e+01  -1.0973475e-08
   1.5510146e+01  -7.7784894e-09
   1.5555340e+01  -6.3791986e-09
   1.5600533e+01  -8.5650439e-09
   1.5645726e+01  -9.8358379e-09
   1.5690009e+01  -6.2374607e-09
   1.5734293e+01  -4.7156355e-09
   1.5778576e+01  -7.2575330e-09
   1.5822860e+01  -8.8081975e-09
   1.5865165e+01  -5.4607743e-09
   1.5907469e+01  -4.0125226e-09
   1.5949774e+01  -6.0849342e-09
   1.5992078e+01  -7.4080379e-09
   1.6033693e+01  -4.7064458e-09
   1.6075308e+01  -3.5170892e-09
   1.6116923e+01  -5.0712411e-09
   1.6158538e+01  -6.0749588e-09
   1.6201591e+01  -3.7010920e-09
   1.6244644e+01  -2.6903913e-09
   1.6287697e+01  -4.2626634e-09
   1.6330750e+01  -5.2529056e-09
   1.6375789e+01  -2.6022866e-09
   1.6420829e+01  -1.5497599e-09
   1.6465868e+01  -3.6870818e-09
   1.6510908e+01  -5.0056091e-09
   1.6556057e+01  -1.7273443e-09
   1.6601206e+01  -4.7069028e-10
   1.6646354e+01  -3.2631801e-09
   1.6691503e+01  -5.0058820e-09
   1.6734646e+01  -1.5734491e-09
   1.6777789e+01  -2.1542136e-10
   1.6820931e+01  -2.8060370e-09
   1.6864074e+01  -4.4915282e-09
   1.6905516e+01  -1.6475928e-09
   1.6946958e+01  -4.7539720e-10
   1.6988400e+01  -2.3251709e-09
   1.7029842e+01  -3.5702728e-09
   1.7071883e+01  -1.2988293e-09
   1.7113924e+01  -3.7400079e-10
   1.7155965e+01  -1.9301286e-09
   1.7198006e+01  -2.9636180e-09
   1.7242349e+01  -6.7411067e-10
   1.7286693e+01   2.0117605e-10
   1.7331037e+01  -1.7032711e-09
   1.7375380e+01  -2.9180737e-09
   1.7421060e+01   1.5111214e-12
   1.7466740e+01   1.0654812e-09
   1.7512419e+01  -1.6355647e-09
   1.7558099e+01  -3.3283196e-09
   1.7602384e+01   1.5525589e-10
   1.7646669e+01   1.4555294e-09
   1.7690954e+01  -1.5319959e-09
   1.7735239e+01  -3.4564260e-09
   1.7777066e+01  -3.0342895e-10
   1.7818892e+01   9.4739327e-10
   1.7860719e+01  -1.2855970e-09
   1.7902546e+01  -2.7942767e-09
   1.7943767e+01  -3.9893496e-10
   1.7984988e+01   5.6803600e-10
   1.8026209e+01  -1.0299980e-09
   1.8067430e+01  -2.1229240e-09
   1.8110643e+01  -3.2064600e-11
   1.8153856e+01   7.6915115e-10
   1.8197069e+01  -8.9119777e-10
   1.8240283e+01  -1.9822696e-09
   1.8285899e+01   5.4256014e-10
   1.8331515e+01   1.4479840e-09
   1.8377131e+01  -9.2914841e-10
   1.8422747e+01  -2.4285890e-09
   1.8468196e+01   9.2792711e-10
   1.8513645e+01   2.1296317e-09
   1.8559094e+01  -1.0208966e-09
   1.8604544e+01  -3.0172355e-09
   1.8647341e+01   4.6908074e-10
   1.8690138e+01   1.8028438e-09
   1.8732935e+01  -9.2474035e-10
   1.8775732e+01  -2.7392056e-09
   1.8816608e+01  -3.1221405e-11
   1.8857485e+01   1.0598116e-09
   1.8898361e+01  -7.1997098e-10
   1.8939238e+01  -1.9518772e-09
   1.8981147e+01   1.1484868e-10
   1.9023057e+01   9.2523786e-10
   1.9064967e+01  -5.7191344e-10
   1.9106877e+01  -1.5852575e-09
   1.9151722e+01   5.8857857e-10
   1.9196567e+01   1.3769456e-09
   1.9241412e+01  -5.9427591e-10
   1.9286257e+01  -1.8573432e-09
   1.9332511e+01   1.1622180e-09
   1.9378765e+01   2.2161811e-09
   1.9425019e+01  -7.6981424e-10
   1.9471274e+01  -2.6392255e-09
   1.9515488e+01   1.0471595e-09
   1.9559703e+01   2.4004960e-09
   1.9603918e+01  -8.2189182e-10
   1.9648133e+01  -2.9123801e-09
   1.9689350e+01   2.4919565e-10
   1.9730568e+01   1.5062097e-09
   1.9771786e+01  -6.5778171e-10
   1.9813004e+01  -2.1466516e-09
   1.9853792e+01   8.9105161e-11
   1.9894580e+01   9.8884669e-10
   1.9935368e+01  -4.7643302e-10
   1.9976156e+01  -1.4940663e-09
   2.0019631e+01   4.5433826e-10
   2.0063106e+01   1.1837892e-09
   2.0106582e+01  -4.3125389e-10
   2.0150057e+01  -1.4931829e-09
   2.0196392e+01   1.0651232e-09
   2.0242727e+01   1.9542246e-09
   2.0289061e+01  -5.9331415e-10
   2.0335396e+01  -2.1871074e-09
   2.0381145e+01   1.4262715e-09
   2.0426893e+01   2.6995802e-09
   2.0472642e+01  -7.8583712e-10
   2.0518391e+01  -2.9884180e-09
   2.0560708e+01   6.5983415e-10
   2.0603025e+01   2.0658212e-09
   2.0645342e+01  -6.9942322e-10
   2.0687659e+01  -2.5598607e-09
   2.0727872e+01   5.3935782e-11
   2.0768084e+01   1.1209138e-09
   2.0808296e+01  -4.9533638e-10
   2.0848509e+01  -1.6335990e-09
   2.0890332e+01   2.6909731e-10
   2.0932155e+01   1.0124110e-09
   2.0973979e+01  -3.6823735e-10
   2.1015802e+01  -1.3064207e-09
   2.1061304e+01   8.1214843e-10
   2.1106807e+01   1.5632349e-09
   2.1152309e+01  -4.5151280e-10
   2.1197811e+01  -1.7301262e-09
   2.1244723e+01   1.4983959e-09
   2.1291636e+01   2.6027135e-09
   2.1338548e+01  -7.1686803e-10
   2.1385460e+01  -2.7748965e-09
   2.1429506e+01   1.2104398e-09
   2.1473551e+01   2.6766378e-09
   2.1517597e+01  -7.7672990e-10
   2.1561643e+01  -3.0254884e-09
   2.1602113e+01   1.5902592e-10
   2.1642583e+01   1.4490916e-09
   2.1683053e+01  -5.7752005e-10
   2.1723523e+01  -1.9964416e-09
   2.1763853e+01   7.8175682e-11
   2.1804183e+01   9.2191787e-10
   2.1844514e+01  -3.7860778e-10
   2.1884844e+01  -1.2921176e-09
   2.1928707e+01   5.3016594e-10
   2.1972570e+01   1.2038639e-09
   2.2016433e+01  -3.5480124e-10
   2.2060296e+01  -1.3731247e-09
   2.2107499e+01   1.2770143e-09
   2.2154702e+01   2.1767515e-09
   2.2201906e+01  -5.8903956e-10
   2.2249109e+01  -2.2957744e-09
   2.2295132e+01   1.6772007e-09
   2.2341155e+01   3.0661236e-09
   2.2387177e+01  -8.3095305e-10
   2.2433200e+01  -3.2830534e-09
   2.2474888e+01   5.5870590e-10
   2.2516575e+01   2.0637129e-09
   2.2558263e+01  -6.9376517e-10
   2.2599950e+01  -2.5734452e-09
   2.2639411e+01  -7.2375180e-11
   2.2678872e+01   9.6938227e-10
   2.2718332e+01  -4.5074134e-10
   2.2757793e+01  -1.4700326e-09
   2.2799596e+01   2.6572553e-10
   2.2841399e+01   9.4361193e-10
   2.2883202e+01  -3.1529529e-10
   2.2925005e+01  -1.1713716e-09
   2.2971333e+01   9.1525779e-10
   2.3017661e+01   1.6391493e-09
   2.3063988e+01  -4.4235166e-10
   2.3110316e+01  -1.7454249e-09
   2.3157952e+01   1.7815841e-09
   2.3205588e+01   2.9661514e-09
   2.3253225e+01  -7.9326985e-10
   2.3300861e+01  -3.0971777e-09
   2.3344616e+01   1.2582503e-09
   2.3388371e+01   2.8724348e-09
   2.3432127e+01  -8.2608615e-10
   2.3475882e+01  -3.2474842e-09
   2.3515474e+01  -5.3949908e-11
   2.3555065e+01   1.2713047e-09
   2.3594657e+01  -5.7097701e-10
   2.3634249e+01  -1.8888470e-09
   2.3674120e+01   1.0772758e-11
   2.3713992e+01   7.9299555e-10
   2.3753863e+01  -3.3915120e-10
   2.3793735e+01  -1.1433450e-09
   2.3838122e+01   5.5915859e-10
   2.3882510e+01   1.1797738e-09
   2.3926898e+01  -3.3088778e-10
   2.3971286e+01  -1.3086453e-09
   2.4019495e+01   1.4880041e-09
   2.4067705e+01   2.4142895e-09
   2.4115914e+01  -6.4596852e-10
   2.4164123e+01  -2.5043924e-09
   2.4210367e+01   1.9320031e-09
   2.4256610e+01   3.4741646e-09
   2.4302853e+01  -9.3153007e-10
   2.4349096e+01  -3.6935775e-09
   2.4390009e+01   3.5837905e-10
   2.4430921e+01   1.9795740e-09
   2.4471834e+01  -7.2089682e-10
   2.4512747e+01  -2.5928249e-09
   2.4551396e+01  -2.2621787e-10
   2.4590045e+01   7.8198084e-10
   2.4628694e+01  -4.2978824e-10
   2.4667343e+01  -1.3191093e-09
   2.4709209e+01   2.5032571e-10
   2.4751074e+01   8.6214837e-10
   2.4792939e+01  -2.8271813e-10
   2.4834804e+01  -1.0602797e-09
   2.4882113e+01   1.0183438e-09
   2.4929422e+01   1.7220381e-09
   2.4976731e+01  -4.5914782e-10
   2.5024039e+01  -1.8029274e-09
   2.5072430e+01   2.1206528e-09
   2.5120821e+01   3.4145066e-09
   2.5169212e+01  -9.1337849e-10
   2.5217603e+01  -3.5341133e-09
   2.5260940e+01   1.2550908e-09
   2.5304278e+01   3.0496953e-09
   2.5347615e+01  -8.9400561e-10
   2.5390953e+01  -3.4960629e-09
   2.5429571e+01  -3.1213570e-10
   2.5468190e+01   1.0453984e-09
   2.5506808e+01  -5.7815269e-10
   2.5545427e+01  -1.7707467e-09
   2.5584866e+01  -4.9883063e-11
   2.5624306e+01   6.6725121e-10
   2.5663745e+01  -3.0756523e-10
   2.5703185e+01  -1.0076490e-09
   2.5748222e+01   5.8691118e-10
   2.5793259e+01   1.1584613e-09
   2.5838296e+01  -3.1722231e-10
   2.5883333e+01  -1.2615118e-09
   2.5932642e+01   1.7403807e-09
   2.5981951e+01   2.7089344e-09
   2.6031261e+01  -7.3102209e-10
   2.6080570e+01  -2.7844212e-09
   2.6126956e+01   2.2167327e-09
   2.6173342e+01   3.9489676e-09
   2.6219728e+01  -1.0563682e-09
   2.6266115e+01  -4.1869220e-09
   2.6306145e+01   8.2184972e-11
   2.6346175e+01   1.8323190e-09
   2.6386205e+01  -7.5843330e-10
   2.6426235e+01  -2.5915868e-09
   2.6464060e+01  -3.7092435e-10
   2.6501885e+01   5.9713455e-10
   2.6539709e+01  -4.1336106e-10
   2.6577534e+01  -1.1740764e-09
   2.6619543e+01   2.4082817e-10
   2.6661553e+01   7.9024867e-10
   2.6703562e+01  -2.5521303e-10
   2.6745571e+01  -9.6316813e-10
   2.6793964e+01   1.1336189e-09
   2.6842357e+01   1.8250236e-09
   2.6890750e+01  -4.8805300e-10
   2.6939143e+01  -1.8886834e-09
   2.6988268e+01   2.5260807e-09
   2.7037393e+01   3.9566821e-09
   2.7086518e+01  -1.0652596e-09
   2.7135644e+01  -4.0715617e-09
   2.7178461e+01   1.1962845e-09
   2.7221279e+01   3.1977828e-09
   2.7264097e+01  -9.6814944e-10
   2.7306915e+01  -3.7442264e-09
   2.7344531e+01  -5.8573899e-10
   2.7382148e+01   7.9918266e-10
   2.7419764e+01  -5.9262685e-10
   2.7457381e+01  -1.6477529e-09
   2.7496443e+01  -9.3761259e-11
   2.7535505e+01   5.6066545e-10
   2.7574567e+01  -2.7931738e-10
   2.7613629e+01  -8.8867050e-10
   2.7659389e+01   6.1589910e-10
   2.7705148e+01   1.1453291e-09
   2.7750907e+01  -3.0877477e-10
   2.7796666e+01  -1.2278210e-09
   2.7847089e+01   2.0302494e-09
   2.7897511e+01   3.0546237e-09
   2.7947934e+01  -8.3750833e-10
   2.7998357e+01  -3.1214898e-09
   2.8044802e+01   2.5169234e-09
   2.8091248e+01   4.4669804e-09
   2.8137693e+01  -1.1941926e-09
   2.8184138e+01  -4.7314586e-09
   2.8223255e+01  -2.4986776e-10
   2.8262372e+01   1.6345878e-09
   2.8301488e+01  -8.0465367e-10
   2.8340605e+01  -2.5715462e-09
   2.8377653e+01  -4.9188972e-10
   2.8414700e+01   4.3460807e-10
   2.8451748e+01  -4.0017722e-10
   2.8488795e+01  -1.0461734e-09
   2.8531005e+01   2.3685270e-10
   2.8573215e+01   7.3236952e-10
   2.8615424e+01  -2.3232653e-10
   2.8657634e+01  -8.8294049e-10
   2.8707117e+01   1.2540810e-09
   2.8756599e+01   1.9407898e-09
   2.8806081e+01  -5.2476421e-10
   2.8855564e+01  -1.9925887e-09
   2.8905348e+01   2.9744356e-09
   2.8955132e+01   4.5593339e-09
   2.9004916e+01  -1.2378227e-09
   2.9054701e+01  -4.6730667e-09
   2.9096959e+01   1.0822569e-09
   2.9139217e+01   3.3021201e-09
   2.9181474e+01  -1.0432174e-09
   2.9223732e+01  -3.9709722e-09
   2.9260407e+01  -8.4546405e-10
   2.9297082e+01   5.6154193e-10
   2.9333757e+01  -6.1295399e-10
   2.9370432e+01  -1.5354194e-09
   2.9409188e+01  -1.2183100e-10
   2.9447945e+01   4.7856402e-10
   2.9486701e+01  -2.5572526e-10
   2.9525457e+01  -7.9296797e-10
   2.9571925e+01   6.4241766e-10
   2.9618393e+01   1.1385723e-09
   2.9664861e+01  -3.0432622e-10
   2.9711328e+01  -1.2055593e-09
   2.9762774e+01   2.3316493e-09
   2.9814219e+01   3.4182622e-09
   2.9865664e+01  -9.5463077e-10
   2.9917109e+01  -3.4813837e-09
   2.9937832e+01  -2.3131517e-09
   2.9958555e+01  -1.5329175e-09
   2.9979277e+01  -1.0591521e-09
   3.0000000e+01  -7.4729020e-10


==> data/x1HatData.dat <==
   0.0000000e+00   2.0000000e+00
   2.6500793e-03   2.0247199e+00
   5.3001586e-03   2.0484082e+00
   7.9502379e-03   2.0710778e+00
   1.0600317e-02   2.0927433e+00
   1.3250397e-02   2.1134206e+00
   1.5900476e-02   2.1331267e+00
   1.8550555e-02   2.1518792e+00
   2.1200634e-02   2.1696970e+00
   2.4084353e-02   2.1880464e+00
   2.6968072e-02   2.2053378e+00
   2.9851791e-02   2.2215978e+00
   3.2735509e-02   2.2368536e+00
   3.5870212e-02   2.2523305e+00
   3.9004915e-02   2.2666895e+00
   4.2139618e-02   2.2799670e+00
   4.5274320e-02   2.2921994e+00
   4.8856018e-02   2.3049433e+00
   5.2437716e-02   2.3164240e+00
   5.6019414e-02   2.3266943e+00
   5.9601111e-02   2.3358062e+00
   6.3589194e-02   2.3446513e+00
   6.7577277e-02   2.3521914e+00
   7.1565360e-02   2.3584923e+00
   7.5553443e-02   2.3636173e+00
   7.8985230e-02   2.3671326e+00
   8.2417017e-02   2.3698592e+00
   8.5848804e-02   2.3718330e+00
   8.9280591e-02   2.3730880e+00
   9.2565657e-02   2.3736463e+00
   9.5850723e-02   2.3736038e+00
   9.9135788e-02   2.3729868e+00
   1.0242085e-01   2.3718206e+00
   1.0573895e-01   2.3701101e+00
   1.0905705e-01   2.3678881e+00
   1.1237515e-01   2.3651775e+00
   1.1569325e-01   2.3620004e+00
   1.1910623e-01   2.3582678e+00
   1.2251921e-01   2.3540856e+00
   1.2593219e-01   2.3494747e+00
   1.2934517e-01   2.3444550e+00
   1.3288643e-01   2.3388350e+00
   1.3642768e-01   2.3328158e+00
   1.3996894e-01   2.3264167e+00
   1.4351020e-01   2.3196561e+00
   1.4719902e-01   2.3122483e+00
   1.5088784e-01   2.3044863e+00
   1.5457666e-01   2.2963880e+00
   1.5826548e-01   2.2879704e+00
   1.6211320e-01   2.2788675e+00
   1.6596092e-01   2.2694522e+00
   1.6980863e-01   2.2597409e+00
   1.7365635e-01   2.2497492e+00
   1.7767111e-01   2.2390407e+00
   1.8168588e-01   2.2280586e+00
   1.8570064e-01   2.2168175e+00
   1.8971541e-01   2.2053315e+00
   1.9390688e-01   2.1930927e+00
   1.9809835e-01   2.1806147e+00
   2.0228982e-01   2.1679107e+00
   2.0648129e-01   2.1549925e+00
   2.1086465e-01   2.1412659e+00
   2.1524801e-01   2.1273292e+00
   2.1963137e-01   2.1131933e+00
   2.2401473e-01   2.0988682e+00
   2.2861304e-01   2.0836475e+00
   2.3321134e-01   2.0682386e+00
   2.3780965e-01   2.0526505e+00
   2.4240795e-01   2.0368913e+00
   2.4725183e-01   2.0201136e+00
   2.5209570e-01   2.0031621e+00
   2.5693957e-01   1.9860439e+00
   2.6178345e-01   1.9687653e+00
   2.6690670e-01   1.9503220e+00
   2.7202994e-01   1.9317119e+00
   2.7715319e-01   1.9129404e+00
   2.8227644e-01   1.8940125e+00
   2.8770500e-01   1.8737911e+00
   2.9313355e-01   1.8534040e+00
   2.9856211e-01   1.8328558e+00
   3.0399066e-01   1.8121507e+00
   3.0972556e-01   1.7901115e+00
   3.1546046e-01   1.7679064e+00
   3.2119536e-01   1.7455402e+00
   3.2693026e-01   1.7230177e+00
   3.3294261e-01   1.6992430e+00
   3.3895496e-01   1.6753081e+00
   3.4496731e-01   1.6512192e+00
   3.5097967e-01   1.6269834e+00
   3.5725352e-01   1.6015449e+00
   3.6352737e-01   1.5759640e+00
   3.6980123e-01   1.5502506e+00
   3.7607508e-01   1.5244158e+00
   3.8270134e-01   1.4970110e+00
   3.8932759e-01   1.4694988e+00
   3.9595385e-01   1.4418950e+00
   4.0258011e-01   1.4142165e+00
   4.0967161e-01   1.3845319e+00
   4.1676311e-01   1.3548046e+00
   4.2385461e-01   1.3250580e+00
   4.3094612e-01   1.2953159e+00
   4.3770379e-01   1.2670003e+00
   4.4446145e-01   1.2387317e+00
   4.5121912e-01   1.2105310e+00
   4.5797679e-01   1.1824185e+00
   4.6463307e-01   1.1548335e+00
   4.7128935e-01   1.1273718e+00
   4.7794563e-01   1.1000508e+00
   4.8460191e-01   1.0728873e+00
   4.9129360e-01   1.0457537e+00
   4.9798529e-01   1.0188097e+00
   5.0467698e-01   9.9206885e-01
   5.1136867e-01   9.6554362e-01
   5.1823274e-01   9.3857105e-01
   5.2509681e-01   9.1184831e-01
   5.3196088e-01   8.8538535e-01
   5.3882494e-01   8.5919108e-01
   5.4640999e-01   8.3056746e-01
   5.5399505e-01   8.0229120e-01
   5.6158010e-01   7.7437090e-01
   5.6916515e-01   7.4681437e-01
   5.7810123e-01   7.1482592e-01
   5.8703730e-01   6.8336307e-01
   5.9597338e-01   6.5243624e-01
   6.0490946e-01   6.2205554e-01
   6.1355109e-01   5.9320469e-01
   6.2219273e-01   5.6488312e-01
   6.3083437e-01   5.3710015e-01
   6.3947600e-01   5.0986523e-01
   6.4741145e-01   4.8534684e-01
   6.5534689e-01   4.6130612e-01
   6.6328233e-01   4.3775046e-01
   6.7121777e-01   4.1468715e-01
   6.7969876e-01   3.9059059e-01
   6.8817975e-01   3.6707279e-01
   6.9666073e-01   3.4414147e-01
   7.0514172e-01   3.2180371e-01
   7.1499343e-01   2.9660930e-01
   7.2484513e-01   2.7223278e-01
   7.3469684e-01   2.4868070e-01
   7.4454854e-01   2.2595777e-01
   7.5284592e-01   2.0746520e-01
   7.6114329e-01   1.8956308e-01
   7.6944067e-01   1.7225068e-01
   7.7773804e-01   1.5552628e-01
   7.8494460e-01   1.4147555e-01
   7.9215115e-01   1.2786375e-01
   7.9935771e-01   1.1468784e-01
   8.0656426e-01   1.0194421e-01
   8.1346837e-01   9.0137076e-02
   8.2037247e-01   7.8718871e-02
   8.2727658e-01   6.7685148e-02
   8.3418068e-01   5.7031118e-02
   8.4101233e-01   4.6857611e-02
   8.4784397e-01   3.7045549e-02
   8.5467561e-01   2.7589380e-02
   8.6150726e-01   1.8483319e-02
   8.6838006e-01   9.6695922e-03
   8.7525287e-01   1.1977847e-03
   8.8212568e-01  -6.9386061e-03
   8.8899848e-01  -1.4746222e-02
   8.9598952e-01  -2.2357828e-02
   9.0298055e-01  -2.9643520e-02
   9.0997158e-01  -3.6610638e-02
   9.1696262e-01  -4.3266584e-02
   9.2413103e-01  -4.9776094e-02
   9.3129944e-01  -5.5974362e-02
   9.3846785e-01  -6.1869477e-02
   9.4563626e-01  -6.7469515e-02
   9.5303053e-01  -7.2945366e-02
   9.6042480e-01  -7.8124645e-02
   9.6781908e-01  -8.3016105e-02
   9.7521335e-01  -8.7628417e-02
   9.8287418e-01  -9.2121747e-02
   9.9053502e-01  -9.6334112e-02
   9.9819585e-01  -1.0027483e-01
   1.0058567e+00  -1.0395308e-01
   1.0138174e+00  -1.0750695e-01
   1.0217782e+00  -1.1079712e-01
   1.0297390e+00  -1.1383337e-01
   1.0376997e+00  -1.1662526e-01
   1.0459852e+00  -1.1928160e-01
   1.0542706e+00  -1.2169374e-01
   1.0625561e+00  -1.2387175e-01
   1.0708416e+00  -1.2582546e-01
   1.0794655e+00  -1.2763105e-01
   1.0880894e+00  -1.2921452e-01
   1.0967133e+00  -1.3058607e-01
   1.1053372e+00  -1.3175562e-01
   1.1142996e+00  -1.3276732e-01
   1.1232620e+00  -1.3358166e-01
   1.1322244e+00  -1.3420874e-01
   1.1411869e+00  -1.3465833e-01
   1.1504732e+00  -1.3494701e-01
   1.1597596e+00  -1.3506538e-01
   1.1690459e+00  -1.3502319e-01
   1.1783323e+00  -1.3482984e-01
   1.1879158e+00  -1.3448137e-01
   1.1974993e+00  -1.3399106e-01
   1.2070829e+00  -1.3336807e-01
   1.2166664e+00  -1.3262118e-01
   1.2265149e+00  -1.3173340e-01
   1.2363634e+00  -1.3073241e-01
   1.2462119e+00  -1.2962655e-01
   1.2560604e+00  -1.2842383e-01
   1.2661408e+00  -1.2710043e-01
   1.2762212e+00  -1.2569134e-01
   1.2863017e+00  -1.2420397e-01
   1.2963821e+00  -1.2264542e-01
   1.3066690e+00  -1.2098853e-01
   1.3169560e+00  -1.1927129e-01
   1.3272429e+00  -1.1750014e-01
   1.3375298e+00  -1.1568120e-01
   1.3480203e+00  -1.1378304e-01
   1.3585108e+00  -1.1184698e-01
   1.3690013e+00  -1.0987850e-01
   1.3794918e+00  -1.0788278e-01
   1.3901960e+00  -1.0582335e-01
   1.4009003e+00  -1.0374549e-01
   1.4116046e+00  -1.0165377e-01
   1.4223088e+00  -9.9552465e-02
   1.4332484e+00  -9.7399273e-02
   1.4441879e+00  -9.5244275e-02
   1.4551274e+00  -9.3091205e-02
   1.4660669e+00  -9.0943542e-02
   1.4772716e+00  -8.8752796e-02
   1.4884763e+00  -8.6574320e-02
   1.4996811e+00  -8.4411079e-02
   1.5108858e+00  -8.2265809e-02
   1.5223920e+00  -8.0084152e-02
   1.5338983e+00  -7.7926573e-02
   1.5454045e+00  -7.5795331e-02
   1.5569108e+00  -7.3692480e-02
   1.5687598e+00  -7.1558608e-02
   1.5806089e+00  -6.9458608e-02
   1.5924579e+00  -6.7394086e-02
   1.6043070e+00  -6.5366466e-02
   1.6165444e+00  -6.3312434e-02
   1.6287819e+00  -6.1300256e-02
   1.6410193e+00  -5.9330927e-02
   1.6532568e+00  -5.7405281e-02
   1.6659326e+00  -5.5457441e-02
   1.6786084e+00  -5.3557770e-02
   1.6912842e+00  -5.1706687e-02
   1.7039600e+00  -4.9904480e-02
   1.7171289e+00  -4.8084077e-02
   1.7302979e+00  -4.6316597e-02
   1.7434669e+00  -4.4601920e-02
   1.7566359e+00  -4.2939816e-02
   1.7703591e+00  -4.1263327e-02
   1.7840823e+00  -3.9643032e-02
   1.7978055e+00  -3.8078308e-02
   1.8115287e+00  -3.6568439e-02
   1.8258756e+00  -3.5047735e-02
   1.8402224e+00  -3.3585085e-02
   1.8545693e+00  -3.2179390e-02
   1.8689162e+00  -3.0829489e-02
   1.8839678e+00  -2.9471917e-02
   1.8990194e+00  -2.8172914e-02
   1.9140709e+00  -2.6930943e-02
   1.9291225e+00  -2.5744431e-02
   1.9449762e+00  -2.4552892e-02
   1.9608299e+00  -2.3419174e-02
   1.9766836e+00  -2.2341337e-02
   1.9925373e+00  -2.1317441e-02
   2.0093138e+00  -2.0290526e-02
   2.0260903e+00  -1.9319518e-02
   2.0428668e+00  -1.8402117e-02
   2.0596433e+00  -1.7536057e-02
   2.0774968e+00  -1.6668280e-02
   2.0953503e+00  -1.5853442e-02
   2.1132039e+00  -1.5088933e-02
   2.1310574e+00  -1.4372209e-02
   2.1501909e+00  -1.3654327e-02
   2.1693244e+00  -1.2985500e-02
   2.1884579e+00  -1.2362848e-02
   2.2075914e+00  -1.1783600e-02
   2.2282805e+00  -1.1203018e-02
   2.2489697e+00  -1.0666821e-02
   2.2696588e+00  -1.0171912e-02
   2.2903479e+00  -9.7153465e-03
   2.3129789e+00  -9.2565389e-03
   2.3356098e+00  -8.8367960e-03
   2.3582408e+00  -8.4528549e-03
   2.3808718e+00  -8.1016569e-03
   2.4060000e+00  -7.7465959e-03
   2.4311281e+00  -7.4247337e-03
   2.4562563e+00  -7.1327036e-03
   2.4813845e+00  -6.8674023e-03
   2.5097947e+00  -6.5960689e-03
   2.5382050e+00  -6.3515353e-03
   2.5666152e+00  -6.1304338e-03
   2.5950255e+00  -5.9297261e-03
   2.6266144e+00  -5.7272025e-03
   2.6582034e+00  -5.5432749e-03
   2.6897923e+00  -5.3750807e-03
   2.7213813e+00  -5.2200979e-03
   2.7524181e+00  -5.0785779e-03
   2.7834549e+00  -4.9459776e-03
   2.8144916e+00  -4.8208052e-03
   2.8455284e+00  -4.7017634e-03
   2.8772953e+00  -4.5851273e-03
   2.9090622e+00  -4.4728387e-03
   2.9408290e+00  -4.3641219e-03
   2.9725959e+00  -4.2583174e-03
   3.0059543e+00  -4.1497658e-03
   3.0393127e+00  -4.0434107e-03
   3.0726711e+00  -3.9389167e-03
   3.1060294e+00  -3.8360092e-03
   3.1388178e+00  -3.7362166e-03
   3.1716061e+00  -3.6376865e-03
   3.2043944e+00  -3.5403690e-03
   3.2371827e+00  -3.4442297e-03
   3.2695213e+00  -3.3505594e-03
   3.3018598e+00  -3.2580779e-03
   3.3341983e+00  -3.1668361e-03
   3.3665369e+00  -3.0768804e-03
   3.3991316e+00  -2.9875674e-03
   3.4317264e+00  -2.8996927e-03
   3.4643212e+00  -2.8133267e-03
   3.4969160e+00  -2.7285274e-03
   3.5301134e+00  -2.6438271e-03
   3.5633109e+00  -2.5608755e-03
   3.5965083e+00  -2.4797276e-03
   3.6297058e+00  -2.4004236e-03
   3.6637397e+00  -2.3210701e-03
   3.6977737e+00  -2.2437273e-03
   3.7318076e+00  -2.1684205e-03
   3.7658415e+00  -2.0951611e-03
   3.8009199e+00  -2.0218000e-03
   3.8359982e+00  -1.9506220e-03
   3.8710766e+00  -1.8816200e-03
   3.9061549e+00  -1.8147753e-03
   3.9424583e+00  -1.7478411e-03
   3.9787618e+00  -1.6831637e-03
   4.0150652e+00  -1.6207070e-03
   4.0513687e+00  -1.5604264e-03
   4.0890423e+00  -1.5001194e-03
   4.1267158e+00  -1.4420513e-03
   4.1643894e+00  -1.3861640e-03
   4.2020630e+00  -1.3323933e-03
   4.2411991e+00  -1.2787064e-03
   4.2803352e+00  -1.2271641e-03
   4.3194713e+00  -1.1776941e-03
   4.3586074e+00  -1.1302205e-03
   4.3992215e+00  -1.0829845e-03
   4.4398355e+00  -1.0377406e-03
   4.4804495e+00  -9.9441030e-04
   4.5210636e+00  -9.5291309e-04
   4.5630883e+00  -9.1182084e-04
   4.6051130e+00  -8.7253008e-04
   4.6471377e+00  -8.3496299e-04
   4.6891624e+00  -7.9904026e-04
   4.7323927e+00  -7.6372276e-04
   4.7756231e+00  -7.2999321e-04
   4.8188534e+00  -6.9777963e-04
   4.8620837e+00  -6.6700845e-04
   4.9061500e+00  -6.3705437e-04
   4.9502163e+00  -6.0846433e-04
   4.9942826e+00  -5.8117559e-04
   5.0383489e+00  -5.5512317e-04
   5.0827728e+00  -5.3004846e-04
   5.1271968e+00  -5.0611715e-04
   5.1716207e+00  -4.8327713e-04
   5.2160446e+00  -4.6147327e-04
   5.2604075e+00  -4.4068158e-04
   5.3047704e+00  -4.2083169e-04
   5.3491333e+00  -4.0188167e-04
   5.3934962e+00  -3.8378594e-04
   5.4376384e+00  -3.6658567e-04
   5.4817807e+00  -3.5015801e-04
   5.5259229e+00  -3.3446947e-04
   5.5700652e+00  -3.1948254e-04
   5.6141240e+00  -3.0518847e-04
   5.6581829e+00  -2.9153413e-04
   5.7022418e+00  -2.7849237e-04
   5.7463007e+00  -2.6603183e-04
   5.7904911e+00  -2.5408836e-04
   5.8346814e+00  -2.4268076e-04
   5.8788718e+00  -2.3178663e-04
   5.9230622e+00  -2.2137912e-04
   5.9673681e+00  -2.1140762e-04
   6.0116740e+00  -2.0188496e-04
   6.0559799e+00  -1.9279270e-04
   6.1002859e+00  -1.8410758e-04
   6.1443889e+00  -1.7584499e-04
   6.1884919e+00  -1.6795317e-04
   6.2325949e+00  -1.6041732e-04
   6.2766980e+00  -1.5321747e-04
   6.3202982e+00  -1.4641179e-04
   6.3638984e+00  -1.3990861e-04
   6.4074986e+00  -1.3369629e-04
   6.4510988e+00  -1.2775798e-04
   6.4943035e+00  -1.2212853e-04
   6.5375081e+00  -1.1674750e-04
   6.5807128e+00  -1.1160561e-04
   6.6239175e+00  -1.0668863e-04
   6.6671945e+00  -1.0197571e-04
   6.7104716e+00  -9.7471461e-05
   6.7537487e+00  -9.3168268e-05
   6.7970257e+00  -8.9053669e-05
   6.8407076e+00  -8.5080148e-05
   6.8843894e+00  -8.1284552e-05
   6.9280712e+00  -7.7660590e-05
   6.9717530e+00  -7.4196906e-05
   7.0156188e+00  -7.0869351e-05
   7.0594847e+00  -6.7691859e-05
   7.1033505e+00  -6.4659455e-05
   7.1472163e+00  -6.1761667e-05
   7.1906965e+00  -5.9012737e-05
   7.2341767e+00  -5.6387154e-05
   7.2776570e+00  -5.3881208e-05
   7.3211372e+00  -5.1485510e-05
   7.3640041e+00  -4.9223263e-05
   7.4068710e+00  -4.7061462e-05
   7.4497379e+00  -4.4997351e-05
   7.4926047e+00  -4.3022800e-05
   7.5353052e+00  -4.1137752e-05
   7.5780057e+00  -3.9336313e-05
   7.6207062e+00  -3.7616349e-05
   7.6634067e+00  -3.5970737e-05
   7.7065927e+00  -3.4375538e-05
   7.7497788e+00  -3.2852116e-05
   7.7929648e+00  -3.1398820e-05
   7.8361509e+00  -3.0009000e-05
   7.8799210e+00  -2.8658994e-05
   7.9236911e+00  -2.7370880e-05
   7.9674613e+00  -2.6143537e-05
   8.0112314e+00  -2.4970399e-05
   8.0549566e+00  -2.3846647e-05
   8.0986817e+00  -2.2774782e-05
   8.1424069e+00  -2.1754255e-05
   8.1861321e+00  -2.0778628e-05
   8.2291821e+00  -1.9856374e-05
   8.2722321e+00  -1.8976417e-05
   8.3152821e+00  -1.8138602e-05
   8.3583320e+00  -1.7337031e-05
   8.4008638e+00  -1.6575703e-05
   8.4433956e+00  -1.5849094e-05
   8.4859273e+00  -1.5157225e-05
   8.5284591e+00  -1.4494918e-05
   8.5712666e+00  -1.3853658e-05
   8.6140741e+00  -1.3241985e-05
   8.6568816e+00  -1.2660057e-05
   8.6996891e+00  -1.2103105e-05
   8.7432933e+00  -1.1557137e-05
   8.7868975e+00  -1.1037065e-05
   8.8305018e+00  -1.0543290e-05
   8.8741060e+00  -1.0070972e-05
   8.9181037e+00  -9.6117351e-06
   8.9621013e+00  -9.1748558e-06
   9.0060990e+00  -8.7610697e-06
   9.0500966e+00  -8.3652517e-06
   9.0935853e+00  -7.9872247e-06
   9.1370741e+00  -7.6277917e-06
   9.1805628e+00  -7.2879082e-06
   9.2240515e+00  -6.9624902e-06
   9.2667264e+00  -6.6530202e-06
   9.3094014e+00  -6.3587492e-06
   9.3520763e+00  -6.0806241e-06
   9.3947513e+00  -5.8140788e-06
   9.4372934e+00  -5.5560865e-06
   9.4798355e+00  -5.3108562e-06
   9.5223776e+00  -5.0792789e-06
   9.5649198e+00  -4.8572820e-06
   9.6082150e+00  -4.6376174e-06
   9.6515102e+00  -4.4291715e-06
   9.6948054e+00  -4.2329197e-06
   9.7381006e+00  -4.0448261e-06
   9.7821926e+00  -3.8579795e-06
   9.8262846e+00  -3.6811669e-06
   9.8703767e+00  -3.5156052e-06
   9.9144687e+00  -3.3568688e-06
   9.9584378e+00  -3.2014513e-06
   1.0002407e+01  -3.0547799e-06
   1.0046376e+01  -2.9182861e-06
   1.0090345e+01  -2.7872223e-06
   1.0133393e+01  -2.6602277e-06
   1.0176441e+01  -2.5405638e-06
   1.0219489e+01  -2.4296292e-06
   1.0262537e+01  -2.3229350e-06
   1.0304972e+01  -2.2182815e-06
   1.0347407e+01  -2.1197365e-06
   1.0389843e+01  -2.0285283e-06
   1.0432278e+01  -1.9407377e-06
   1.0475163e+01  -1.8521787e-06
   1.0518049e+01  -1.7689467e-06
   1.0560934e+01  -1.6922232e-06
   1.0603819e+01  -1.6183380e-06
   1.0647743e+01  -1.5423029e-06
   1.0691667e+01  -1.4711836e-06
   1.0735591e+01  -1.4063256e-06
   1.0779515e+01  -1.3437619e-06
   1.0823844e+01  -1.2793483e-06
   1.0868173e+01  -1.2195393e-06
   1.0912502e+01  -1.1659318e-06
   1.0956831e+01  -1.1140201e-06
   1.1000403e+01  -1.0608155e-06
   1.1043976e+01  -1.0117531e-06
   1.1087549e+01  -9.6847904e-07
   1.1131122e+01  -9.2640670e-07
   1.1173673e+01  -8.8280886e-07
   1.1216224e+01  -8.4274228e-07
   1.1258774e+01  -8.0764514e-07
   1.1301325e+01  -7.7347148e-07
   1.1343813e+01  -7.3697668e-07
   1.1386302e+01  -7.0351171e-07
   1.1428790e+01  -6.7434632e-07
   1.1471279e+01  -6.4591790e-07
   1.1514784e+01  -6.1445269e-07
   1.1558289e+01  -5.8580105e-07
   1.1601795e+01  -5.6129671e-07
   1.1645300e+01  -5.3730146e-07
   1.1689742e+01  -5.0997039e-07
   1.1734184e+01  -4.8546307e-07
   1.1778626e+01  -4.6537061e-07
   1.1823068e+01  -4.4547564e-07
   1.1867208e+01  -4.2218853e-07
   1.1911348e+01  -4.0172068e-07
   1.1955488e+01  -3.8584200e-07
   1.1999628e+01  -3.6989608e-07
   1.2042552e+01  -3.5054891e-07
   1.2085475e+01  -3.3377432e-07
   1.2128399e+01  -3.2118929e-07
   1.2171323e+01  -3.0847613e-07
   1.2213569e+01  -2.9242105e-07
   1.2255815e+01  -2.7856108e-07
   1.2298061e+01  -2.6824659e-07
   1.2340307e+01  -2.5782707e-07
   1.2383237e+01  -2.4405545e-07
   1.2426168e+01  -2.3225825e-07
   1.2469099e+01  -2.2372489e-07
   1.2512030e+01  -2.1502400e-07
   1.2556263e+01  -2.0274880e-07
   1.2600497e+01  -1.9249744e-07
   1.2644730e+01  -1.8576532e-07
   1.2688964e+01  -1.7867619e-07
   1.2733563e+01  -1.6761439e-07
   1.2778162e+01  -1.5876804e-07
   1.2822762e+01  -1.5392125e-07
   1.2867361e+01  -1.4849704e-07
   1.2910884e+01  -1.3880566e-07
   1.2954407e+01  -1.3134604e-07
   1.2997930e+01  -1.2789547e-07
   1.3041452e+01  -1.2383509e-07
   1.3083735e+01  -1.1568975e-07
   1.3126018e+01  -1.0950294e-07
   1.3168301e+01  -1.0674473e-07
   1.3210584e+01  -1.0350738e-07
   1.3252940e+01  -9.6628952e-08
   1.3295295e+01  -9.1429432e-08
   1.3337651e+01  -8.9178918e-08
   1.3380006e+01  -8.6507179e-08
   1.3423715e+01  -8.0314683e-08
   1.3467424e+01  -7.5770265e-08
   1.3511133e+01  -7.4244876e-08
   1.3554842e+01  -7.2194946e-08
   1.3599630e+01  -6.6225341e-08
   1.3644419e+01  -6.2130863e-08
   1.3689208e+01  -6.1609421e-08
   1.3733996e+01  -6.0348769e-08
   1.3778229e+01  -5.4574750e-08
   1.3822462e+01  -5.0888934e-08
   1.3866695e+01  -5.1177235e-08
   1.3910928e+01  -5.0621742e-08
   1.3953596e+01  -4.5464058e-08
   1.3996263e+01  -4.2268244e-08
   1.4038931e+01  -4.2673087e-08
   1.4081598e+01  -4.2382199e-08
   1.4123559e+01  -3.8071695e-08
   1.4165519e+01  -3.5399346e-08
   1.4207479e+01  -3.5673599e-08
   1.4249440e+01  -3.5412210e-08
   1.4292409e+01  -3.1634102e-08
   1.4335378e+01  -2.9337144e-08
   1.4378347e+01  -2.9786023e-08
   1.4421315e+01  -2.9685087e-08
   1.4465903e+01  -2.5912006e-08
   1.4510491e+01  -2.3776364e-08
   1.4555079e+01  -2.4820861e-08
   1.4599667e+01  -2.5129846e-08
   1.4644531e+01  -2.1060898e-08
   1.4689394e+01  -1.8954651e-08
   1.4734258e+01  -2.0707861e-08
   1.4779122e+01  -2.1526980e-08
   1.4822500e+01  -1.7472092e-08
   1.4865878e+01  -1.5452534e-08
   1.4909256e+01  -1.7300009e-08
   1.4952634e+01  -1.8285054e-08
   1.4994544e+01  -1.4801652e-08
   1.5036453e+01  -1.3051326e-08
   1.5078363e+01  -1.4458070e-08
   1.5120272e+01  -1.5235983e-08
   1.5162468e+01  -1.2338171e-08
   1.5204664e+01  -1.0885066e-08
   1.5246860e+01  -1.2086610e-08
   1.5289056e+01  -1.2746520e-08
   1.5333030e+01  -9.9543704e-09
   1.5377004e+01  -8.6271174e-09
   1.5420979e+01  -1.0132240e-08
   1.5464953e+01  -1.0973475e-08
   1.5510146e+01  -7.7784894e-09
   1.5555340e+01  -6.3791986e-09
   1.5600533e+01  -8.5650439e-09
   1.5645726e+01  -9.8358379e-09
   1.5690009e+01  -6.2374607e-09
   1.5734293e+01  -4.7156355e-09
   1.5778576e+01  -7.2575330e-09
   1.5822860e+01  -8.8081975e-09
   1.5865165e+01  -5.4607743e-09
   1.5907469e+01  -4.0125226e-09
   1.5949774e+01  -6.0849342e-09
   1.5992078e+01  -7.4080379e-09
   1.6033693e+01  -4.7064458e-09
   1.6075308e+01  -3.5170892e-09
   1.6116923e+01  -5.0712411e-09
   1.6158538e+01  -6.0749588e-09
   1.6201591e+01  -3.7010920e-09
   1.6244644e+01  -2.6903913e-09
   1.6287697e+01  -4.2626634e-09
   1.6330750e+01  -5.2529056e-09
   1.6375789e+01  -2.6022866e-09
   1.6420829e+01  -1.5497599e-09
   1.6465868e+01  -3.6870818e-09
   1.6510908e+01  -5.0056091e-09
   1.6556057e+01  -1.7273443e-09
   1.6601206e+01  -4.7069028e-10
   1.6646354e+01  -3.2631801e-09
   1.6691503e+01  -5.0058820e-09
   1.6734646e+01  -1.5734491e-09
   1.6777789e+01  -2.1542136e-10
   1.6820931e+01  -2.8060370e-09
   1.6864074e+01  -4.4915282e-09
   1.6905516e+01  -1.6475928e-09
   1.6946958e+01  -4.7539720e-10
   1.6988400e+01  -2.3251709e-09
   1.7029842e+01  -3.5702728e-09
   1.7071883e+01  -1.2988293e-09
   1.7113924e+01  -3.7400079e-10
   1.7155965e+01  -1.9301286e-09
   1.7198006e+01  -2.9636180e-09
   1.7242349e+01  -6.7411067e-10
   1.7286693e+01   2.0117605e-10
   1.7331037e+01  -1.7032711e-09
   1.7375380e+01  -2.9180737e-09
   1.7421060e+01   1.5111214e-12
   1.7466740e+01   1.0654812e-09
   1.7512419e+01  -1.6355647e-09
   1.7558099e+01  -3.3283196e-09
   1.7602384e+01   1.5525589e-10
   1.7646669e+01   1.4555294e-09
   1.7690954e+01  -1.5319959e-09
   1.7735239e+01  -3.4564260e-09
   1.7777066e+01  -3.0342895e-10
   1.7818892e+01   9.4739327e-10
   1.7860719e+01  -1.2855970e-09
   1.7902546e+01  -2.7942767e-09
   1.7943767e+01  -3.9893496e-10
   1.7984988e+01   5.6803600e-10
   1.8026209e+01  -1.0299980e-09
   1.8067430e+01  -2.1229240e-09
   1.8110643e+01  -3.2064600e-11
   1.8153856e+01   7.6915115e-10
   1.8197069e+01  -8.9119777e-10
   1.8240283e+01  -1.9822696e-09
   1.8285899e+01   5.4256014e-10
   1.8331515e+01   1.4479840e-09
   1.8377131e+01  -9.2914841e-10
   1.8422747e+01  -2.4285890e-09
   1.8468196e+01   9.2792711e-10
   1.8513645e+01   2.1296317e-09
   1.8559094e+01  -1.0208966e-09
   1.8604544e+01  -3.0172355e-09
   1.8647341e+01   4.6908074e-10
   1.8690138e+01   1.8028438e-09
   1.8732935e+01  -9.2474035e-10
   1.8775732e+01  -2.7392056e-09
   1.8816608e+01  -3.1221405e-11
   1.8857485e+01   1.0598116e-09
   1.8898361e+01  -7.1997098e-10
   1.8939238e+01  -1.9518772e-09
   1.8981147e+01   1.1484868e-10
   1.9023057e+01   9.2523786e-10
   1.9064967e+01  -5.7191344e-10
   1.9106877e+01  -1.5852575e-09
   1.9151722e+01   5.8857857e-10
   1.9196567e+01   1.3769456e-09
   1.9241412e+01  -5.9427591e-10
   1.9286257e+01  -1.8573432e-09
   1.9332511e+01   1.1622180e-09
   1.9378765e+01   2.2161811e-09
   1.9425019e+01  -7.6981424e-10
   1.9471274e+01  -2.6392255e-09
   1.9515488e+01   1.0471595e-09
   1.9559703e+01   2.4004960e-09
   1.9603918e+01  -8.2189182e-10
   1.9648133e+01  -2.9123801e-09
   1.9689350e+01   2.4919565e-10
   1.9730568e+01   1.5062097e-09
   1.9771786e+01  -6.5778171e-10
   1.9813004e+01  -2.1466516e-09
   1.9853792e+01   8.9105161e-11
   1.9894580e+01   9.8884669e-10
   1.9935368e+01  -4.7643302e-10
   1.9976156e+01  -1.4940663e-09
   2.0019631e+01   4.5433826e-10
   2.0063106e+01   1.1837892e-09
   2.0106582e+01  -4.3125389e-10
   2.0150057e+01  -1.4931829e-09
   2.0196392e+01   1.0651232e-09
   2.0242727e+01   1.9542246e-09
   2.0289061e+01  -5.9331415e-10
   2.0335396e+01  -2.1871074e-09
   2.0381145e+01   1.4262715e-09
   2.0426893e+01   2.6995802e-09
   2.0472642e+01  -7.8583712e-10
   2.0518391e+01  -2.9884180e-09
   2.0560708e+01   6.5983415e-10
   2.0603025e+01   2.0658212e-09
   2.0645342e+01  -6.9942322e-10
   2.0687659e+01  -2.5598607e-09
   2.0727872e+01   5.3935782e-11
   2.0768084e+01   1.1209138e-09
   2.0808296e+01  -4.9533638e-10
   2.0848509e+01  -1.6335990e-09
   2.0890332e+01   2.6909731e-10
   2.0932155e+01   1.0124110e-09
   2.0973979e+01  -3.6823735e-10
   2.1015802e+01  -1.3064207e-09
   2.1061304e+01   8.1214843e-10
   2.1106807e+01   1.5632349e-09
   2.1152309e+01  -4.5151280e-10
   2.1197811e+01  -1.7301262e-09
   2.1244723e+01   1.4983959e-09
   2.1291636e+01   2.6027135e-09
   2.1338548e+01  -7.1686803e-10
   2.1385460e+01  -2.7748965e-09
   2.1429506e+01   1.2104398e-09
   2.1473551e+01   2.6766378e-09
   2.1517597e+01  -7.7672990e-10
   2.1561643e+01  -3.0254884e-09
   2.1602113e+01   1.5902592e-10
   2.1642583e+01   1.4490916e-09
   2.1683053e+01  -5.7752005e-10
   2.1723523e+01  -1.9964416e-09
   2.1763853e+01   7.8175682e-11
   2.1804183e+01   9.2191787e-10
   2.1844514e+01  -3.7860778e-10
   2.1884844e+01  -1.2921176e-09
   2.1928707e+01   5.3016594e-10
   2.1972570e+01   1.2038639e-09
   2.2016433e+01  -3.5480124e-10
   2.2060296e+01  -1.3731247e-09
   2.2107499e+01   1.2770143e-09
   2.2154702e+01   2.1767515e-09
   2.2201906e+01  -5.8903956e-10
   2.2249109e+01  -2.2957744e-09
   2.2295132e+01   1.6772007e-09
   2.2341155e+01   3.0661236e-09
   2.2387177e+01  -8.3095305e-10
   2.2433200e+01  -3.2830534e-09
   2.2474888e+01   5.5870590e-10
   2.2516575e+01   2.0637129e-09
   2.2558263e+01  -6.9376517e-10
   2.2599950e+01  -2.5734452e-09
   2.2639411e+01  -7.2375180e-11
   2.2678872e+01   9.6938227e-10
   2.2718332e+01  -4.5074134e-10
   2.2757793e+01  -1.4700326e-09
   2.2799596e+01   2.6572553e-10
   2.2841399e+01   9.4361193e-10
   2.2883202e+01  -3.1529529e-10
   2.2925005e+01  -1.1713716e-09
   2.2971333e+01   9.1525779e-10
   2.3017661e+01   1.6391493e-09
   2.3063988e+01  -4.4235166e-10
   2.3110316e+01  -1.7454249e-09
   2.3157952e+01   1.7815841e-09
   2.3205588e+01   2.9661514e-09
   2.3253225e+01  -7.9326985e-10
   2.3300861e+01  -3.0971777e-09
   2.3344616e+01   1.2582503e-09
   2.3388371e+01   2.8724348e-09
   2.3432127e+01  -8.2608615e-10
   2.3475882e+01  -3.2474842e-09
   2.3515474e+01  -5.3949908e-11
   2.3555065e+01   1.2713047e-09
   2.3594657e+01  -5.7097701e-10
   2.3634249e+01  -1.8888470e-09
   2.3674120e+01   1.0772758e-11
   2.3713992e+01   7.9299555e-10
   2.3753863e+01  -3.3915120e-10
   2.3793735e+01  -1.1433450e-09
   2.3838122e+01   5.5915859e-10
   2.3882510e+01   1.1797738e-09
   2.3926898e+01  -3.3088778e-10
   2.3971286e+01  -1.3086453e-09
   2.4019495e+01   1.4880041e-09
   2.4067705e+01   2.4142895e-09
   2.4115914e+01  -6.4596852e-10
   2.4164123e+01  -2.5043924e-09
   2.4210367e+01   1.9320031e-09
   2.4256610e+01   3.4741646e-09
   2.4302853e+01  -9.3153007e-10
   2.4349096e+01  -3.6935775e-09
   2.4390009e+01   3.5837905e-10
   2.4430921e+01   1.9795740e-09
   2.4471834e+01  -7.2089682e-10
   2.4512747e+01  -2.5928249e-09
   2.4551396e+01  -2.2621787e-10
   2.4590045e+01   7.8198084e-10
   2.4628694e+01  -4.2978824e-10
   2.4667343e+01  -1.3191093e-09
   2.4709209e+01   2.5032571e-10
   2.4751074e+01   8.6214837e-10
   2.4792939e+01  -2.8271813e-10
   2.4834804e+01  -1.0602797e-09
   2.4882113e+01   1.0183438e-09
   2.4929422e+01   1.7220381e-09
   2.4976731e+01  -4.5914782e-10
   2.5024039e+01  -1.8029274e-09
   2.5072430e+01   2.1206528e-09
   2.5120821e+01   3.4145066e-09
   2.5169212e+01  -9.1337849e-10
   2.5217603e+01  -3.5341133e-09
   2.5260940e+01   1.2550908e-09
   2.5304278e+01   3.0496953e-09
   2.5347615e+01  -8.9400561e-10
   2.5390953e+01  -3.4960629e-09
   2.5429571e+01  -3.1213570e-10
   2.5468190e+01   1.0453984e-09
   2.5506808e+01  -5.7815269e-10
   2.5545427e+01  -1.7707467e-09
   2.5584866e+01  -4.9883063e-11
   2.5624306e+01   6.6725121e-10
   2.5663745e+01  -3.0756523e-10
   2.5703185e+01  -1.0076490e-09
   2.5748222e+01   5.8691118e-10
   2.5793259e+01   1.1584613e-09
   2.5838296e+01  -3.1722231e-10
   2.5883333e+01  -1.2615118e-09
   2.5932642e+01   1.7403807e-09
   2.5981951e+01   2.7089344e-09
   2.6031261e+01  -7.3102209e-10
   2.6080570e+01  -2.7844212e-09
   2.6126956e+01   2.2167327e-09
   2.6173342e+01   3.9489676e-09
   2.6219728e+01  -1.0563682e-09
   2.6266115e+01  -4.1869220e-09
   2.6306145e+01   8.2184972e-11
   2.6346175e+01   1.8323190e-09
   2.6386205e+01  -7.5843330e-10
   2.6426235e+01  -2.5915868e-09
   2.6464060e+01  -3.7092435e-10
   2.6501885e+01   5.9713455e-10
   2.6539709e+01  -4.1336106e-10
   2.6577534e+01  -1.1740764e-09
   2.6619543e+01   2.4082817e-10
   2.6661553e+01   7.9024867e-10
   2.6703562e+01  -2.5521303e-10
   2.6745571e+01  -9.6316813e-10
   2.6793964e+01   1.1336189e-09
   2.6842357e+01   1.8250236e-09
   2.6890750e+01  -4.8805300e-10
   2.6939143e+01  -1.8886834e-09
   2.6988268e+01   2.5260807e-09
   2.7037393e+01   3.9566821e-09
   2.7086518e+01  -1.0652596e-09
   2.7135644e+01  -4.0715617e-09
   2.7178461e+01   1.1962845e-09
   2.7221279e+01   3.1977828e-09
   2.7264097e+01  -9.6814944e-10
   2.7306915e+01  -3.7442264e-09
   2.7344531e+01  -5.8573899e-10
   2.7382148e+01   7.9918266e-10
   2.7419764e+01  -5.9262685e-10
   2.7457381e+01  -1.6477529e-09
   2.7496443e+01  -9.3761259e-11
   2.7535505e+01   5.6066545e-10
   2.7574567e+01  -2.7931738e-10
   2.7613629e+01  -8.8867050e-10
   2.7659389e+01   6.1589910e-10
   2.7705148e+01   1.1453291e-09
   2.7750907e+01  -3.0877477e-10
   2.7796666e+01  -1.2278210e-09
   2.7847089e+01   2.0302494e-09
   2.7897511e+01   3.0546237e-09
   2.7947934e+01  -8.3750833e-10
   2.7998357e+01  -3.1214898e-09
   2.8044802e+01   2.5169234e-09
   2.8091248e+01   4.4669804e-09
   2.8137693e+01  -1.1941926e-09
   2.8184138e+01  -4.7314586e-09
   2.8223255e+01  -2.4986776e-10
   2.8262372e+01   1.6345878e-09
   2.8301488e+01  -8.0465367e-10
   2.8340605e+01  -2.5715462e-09
   2.8377653e+01  -4.9188972e-10
   2.8414700e+01   4.3460807e-10
   2.8451748e+01  -4.0017722e-10
   2.8488795e+01  -1.0461734e-09
   2.8531005e+01   2.3685270e-10
   2.8573215e+01   7.3236952e-10
   2.8615424e+01  -2.3232653e-10
   2.8657634e+01  -8.8294049e-10
   2.8707117e+01   1.2540810e-09
   2.8756599e+01   1.9407898e-09
   2.8806081e+01  -5.2476421e-10
   2.8855564e+01  -1.9925887e-09
   2.8905348e+01   2.9744356e-09
   2.8955132e+01   4.5593339e-09
   2.9004916e+01  -1.2378227e-09
   2.9054701e+01  -4.6730667e-09
   2.9096959e+01   1.0822569e-09
   2.9139217e+01   3.3021201e-09
   2.9181474e+01  -1.0432174e-09
   2.9223732e+01  -3.9709722e-09
   2.9260407e+01  -8.4546405e-10
   2.9297082e+01   5.6154193e-10
   2.9333757e+01  -6.1295399e-10
   2.9370432e+01  -1.5354194e-09
   2.9409188e+01  -1.2183100e-10
   2.9447945e+01   4.7856402e-10
   2.9486701e+01  -2.5572526e-10
   2.9525457e+01  -7.9296797e-10
   2.9571925e+01   6.4241766e-10
   2.9618393e+01   1.1385723e-09
   2.9664861e+01  -3.0432622e-10
   2.9711328e+01  -1.2055593e-09
   2.9762774e+01   2.3316493e-09
   2.9814219e+01   3.4182622e-09
   2.9865664e+01  -9.5463077e-10
   2.9917109e+01  -3.4813837e-09
   2.9937832e+01  -2.3131517e-09
   2.9958555e+01  -1.5329175e-09
   2.9979277e+01  -1.0591521e-09
   3.0000000e+01  -7.4729020e-10


==> data/x2Data.dat <==
   0.0000000e+00   1.0000000e+00
   2.6500793e-03   9.9624932e-01
   5.3001586e-03   9.9237625e-01
   7.9502379e-03   9.8838498e-01
   1.0600317e-02   9.8428034e-01
   1.3250397e-02   9.8006776e-01
   1.5900476e-02   9.7575299e-01
   1.8550555e-02   9.7134204e-01
   2.1200634e-02   9.6684103e-01
   2.4084353e-02   9.6184816e-01
   2.6968072e-02   9.5676400e-01
   2.9851791e-02   9.5159644e-01
   3.2735509e-02   9.4635319e-01
   3.5870212e-02   9.4057653e-01
   3.9004915e-02   9.3472867e-01
   4.2139618e-02   9.2881857e-01
   4.5274320e-02   9.2285483e-01
   4.8856018e-02   9.1598553e-01
   5.2437716e-02   9.0906852e-01
   5.6019414e-02   9.0211479e-01
   5.9601111e-02   8.9513473e-01
   6.3589194e-02   8.8734371e-01
   6.7577277e-02   8.7954497e-01
   7.1565360e-02   8.7175054e-01
   7.5553443e-02   8.6397174e-01
   7.8985230e-02   8.5729871e-01
   8.2417017e-02   8.5065165e-01
   8.5848804e-02   8.4403671e-01
   8.9280591e-02   8.3745981e-01
   9.2565657e-02   8.3120492e-01
   9.5850723e-02   8.2499478e-01
   9.9135788e-02   8.1883390e-01
   1.0242085e-01   8.1272667e-01
   1.0573895e-01   8.0661674e-01
   1.0905705e-01   8.0056994e-01
   1.1237515e-01   7.9459023e-01
   1.1569325e-01   7.8868143e-01
   1.1910623e-01   7.8268150e-01
   1.2251921e-01   7.7676426e-01
   1.2593219e-01   7.7093334e-01
   1.2934517e-01   7.6519221e-01
   1.3288643e-01   7.5933378e-01
   1.3642768e-01   7.5357909e-01
   1.3996894e-01   7.4793148e-01
   1.4351020e-01   7.4239410e-01
   1.4719902e-01   7.3674640e-01
   1.5088784e-01   7.3122467e-01
   1.5457666e-01   7.2583187e-01
   1.5826548e-01   7.2057073e-01
   1.6211320e-01   7.1522601e-01
   1.6596092e-01   7.1002996e-01
   1.6980863e-01   7.0498497e-01
   1.7365635e-01   7.0009325e-01
   1.7767111e-01   6.9515467e-01
   1.8168588e-01   6.9038706e-01
   1.8570064e-01   6.8579211e-01
   1.8971541e-01   6.8137131e-01
   1.9390688e-01   6.7694305e-01
   1.9809835e-01   6.7270702e-01
   2.0228982e-01   6.6866404e-01
   2.0648129e-01   6.6481467e-01
   2.1086465e-01   6.6099650e-01
   2.1524801e-01   6.5739042e-01
   2.1963137e-01   6.5399617e-01
   2.2401473e-01   6.5081320e-01
   2.2861304e-01   6.4770031e-01
   2.3321134e-01   6.4481773e-01
   2.3780965e-01   6.4216383e-01
   2.4240795e-01   6.3973670e-01
   2.4725183e-01   6.3742275e-01
   2.5209570e-01   6.3535498e-01
   2.5693957e-01   6.3353005e-01
   2.6178345e-01   6.3194424e-01
   2.6690670e-01   6.3052267e-01
   2.7202994e-01   6.2935881e-01
   2.7715319e-01   6.2844695e-01
   2.8227644e-01   6.2778094e-01
   2.8770500e-01   6.2733614e-01
   2.9313355e-01   6.2715151e-01
   2.9856211e-01   6.2721802e-01
   3.0399066e-01   6.2752607e-01
   3.0972556e-01   6.2810254e-01
   3.1546046e-01   6.2892434e-01
   3.2119536e-01   6.2997787e-01
   3.2693026e-01   6.3124875e-01
   3.3294261e-01   6.3279789e-01
   3.3895496e-01   6.3455074e-01
   3.4496731e-01   6.3648783e-01
   3.5097967e-01   6.3858876e-01
   3.5725352e-01   6.4093258e-01
   3.6352737e-01   6.4340611e-01
   3.6980123e-01   6.4598290e-01
   3.7607508e-01   6.4863553e-01
   3.8270134e-01   6.5148813e-01
   3.8932759e-01   6.5435930e-01
   3.9595385e-01   6.5721387e-01
   4.0258011e-01   6.6001604e-01
   4.0967161e-01   6.6291580e-01
   4.1676311e-01   6.6566931e-01
   4.2385461e-01   6.6823224e-01
   4.3094612e-01   6.7056085e-01
   4.3770379e-01   6.7252256e-01
   4.4446145e-01   6.7419686e-01
   4.5121912e-01   6.7554974e-01
   4.5797679e-01   6.7654916e-01
   4.6463307e-01   6.7715899e-01
   4.7128935e-01   6.7737098e-01
   4.7794563e-01   6.7716196e-01
   4.8460191e-01   6.7651172e-01
   4.9129360e-01   6.7539597e-01
   4.9798529e-01   6.7380296e-01
   5.0467698e-01   6.7172208e-01
   5.1136867e-01   6.6914618e-01
   5.1823274e-01   6.6598570e-01
   5.2509681e-01   6.6230015e-01
   5.3196088e-01   6.5809277e-01
   5.3882494e-01   6.5337019e-01
   5.4640999e-01   6.4756440e-01
   5.5399505e-01   6.4115938e-01
   5.6158010e-01   6.3417669e-01
   5.6916515e-01   6.2664149e-01
   5.7810123e-01   6.1709403e-01
   5.8703730e-01   6.0687049e-01
   5.9597338e-01   5.9602589e-01
   6.0490946e-01   5.8461845e-01
   6.1355109e-01   5.7310863e-01
   6.2219273e-01   5.6118520e-01
   6.3083437e-01   5.4890442e-01
   6.3947600e-01   5.3632242e-01
   6.4741145e-01   5.2455092e-01
   6.5534689e-01   5.1261421e-01
   6.6328233e-01   5.0055294e-01
   6.7121777e-01   4.8840621e-01
   6.7969876e-01   4.7537218e-01
   6.8817975e-01   4.6232631e-01
   6.9666073e-01   4.4930879e-01
   7.0514172e-01   4.3635677e-01
   7.1499343e-01   4.2143841e-01
   7.2484513e-01   4.0670198e-01
   7.3469684e-01   3.9218938e-01
   7.4454854e-01   3.7793652e-01
   7.5284592e-01   3.6615620e-01
   7.6114329e-01   3.5459676e-01
   7.6944067e-01   3.4327076e-01
   7.7773804e-01   3.3218829e-01
   7.8494460e-01   3.2276648e-01
   7.9215115e-01   3.1353819e-01
   7.9935771e-01   3.0450629e-01
   8.0656426e-01   2.9567260e-01
   8.1346837e-01   2.8739644e-01
   8.2037247e-01   2.7930325e-01
   8.2727658e-01   2.7139266e-01
   8.3418068e-01   2.6366373e-01
   8.4101233e-01   2.5619331e-01
   8.4784397e-01   2.4889765e-01
   8.5467561e-01   2.4177471e-01
   8.6150726e-01   2.3482215e-01
   8.6838006e-01   2.2799700e-01
   8.7525287e-01   2.2133889e-01
   8.8212568e-01   2.1484488e-01
   8.8899848e-01   2.0851188e-01
   8.9598952e-01   2.0223183e-01
   9.0298055e-01   1.9611171e-01
   9.0997158e-01   1.9014808e-01
   9.1696262e-01   1.8433747e-01
   9.2413103e-01   1.7853468e-01
   9.3129944e-01   1.7288543e-01
   9.3846785e-01   1.6738605e-01
   9.4563626e-01   1.6203291e-01
   9.5303053e-01   1.5666050e-01
   9.6042480e-01   1.5143605e-01
   9.6781908e-01   1.4635579e-01
   9.7521335e-01   1.4141604e-01
   9.8287418e-01   1.3644256e-01
   9.9053502e-01   1.3161219e-01
   9.9819585e-01   1.2692116e-01
   1.0058567e+00   1.2236581e-01
   1.0138174e+00   1.1777204e-01
   1.0217782e+00   1.1331710e-01
   1.0297390e+00   1.0899727e-01
   1.0376997e+00   1.0480892e-01
   1.0459852e+00   1.0058560e-01
   1.0542706e+00   9.6497108e-02
   1.0625561e+00   9.2539781e-02
   1.0708416e+00   8.8710029e-02
   1.0794655e+00   8.4855598e-02
   1.0880894e+00   8.1131868e-02
   1.0967133e+00   7.7535202e-02
   1.1053372e+00   7.4062042e-02
   1.1142996e+00   7.0579706e-02
   1.1232620e+00   6.7223321e-02
   1.1322244e+00   6.3989271e-02
   1.1411869e+00   6.0874012e-02
   1.1504732e+00   5.7767781e-02
   1.1597596e+00   5.4781698e-02
   1.1690459e+00   5.1912169e-02
   1.1783323e+00   4.9155660e-02
   1.1879158e+00   4.6425783e-02
   1.1974993e+00   4.3808961e-02
   1.2070829e+00   4.1301633e-02
   1.2166664e+00   3.8900289e-02
   1.2265149e+00   3.6539359e-02
   1.2363634e+00   3.4283156e-02
   1.2462119e+00   3.2128178e-02
   1.2560604e+00   3.0070970e-02
   1.2661408e+00   2.8063040e-02
   1.2762212e+00   2.6150525e-02
   1.2863017e+00   2.4330024e-02
   1.2963821e+00   2.2598182e-02
   1.3066690e+00   2.0918855e-02
   1.3169560e+00   1.9325106e-02
   1.3272429e+00   1.7813676e-02
   1.3375298e+00   1.6381349e-02
   1.3480203e+00   1.4998896e-02
   1.3585108e+00   1.3692277e-02
   1.3690013e+00   1.2458399e-02
   1.3794918e+00   1.1294219e-02
   1.3901960e+00   1.0175078e-02
   1.4009003e+00   9.1224289e-03
   1.4116046e+00   8.1333617e-03
   1.4223088e+00   7.2050185e-03
   1.4332484e+00   6.3161255e-03
   1.4441879e+00   5.4849602e-03
   1.4551274e+00   4.7088065e-03
   1.4660669e+00   3.9850030e-03
   1.4772716e+00   3.2952291e-03
   1.4884763e+00   2.6550717e-03
   1.4996811e+00   2.0620124e-03
   1.5108858e+00   1.5135900e-03
   1.5223920e+00   9.9437080e-04
   1.5338983e+00   5.1731668e-04
   1.5454045e+00   8.0108535e-05
   1.5569108e+00  -3.1951492e-04
   1.5687598e+00  -6.9405799e-04
   1.5806089e+00  -1.0332532e-03
   1.5924579e+00  -1.3392214e-03
   1.6043070e+00  -1.6140258e-03
   1.6165444e+00  -1.8672221e-03
   1.6287819e+00  -2.0912926e-03
   1.6410193e+00  -2.2881617e-03
   1.6532568e+00  -2.4596966e-03
   1.6659326e+00  -2.6125645e-03
   1.6786084e+00  -2.7419725e-03
   1.6912842e+00  -2.8496502e-03
   1.7039600e+00  -2.9372715e-03
   1.7171289e+00  -3.0087648e-03
   1.7302979e+00  -3.0619409e-03
   1.7434669e+00  -3.0983359e-03
   1.7566359e+00  -3.1194323e-03
   1.7703591e+00  -3.1266488e-03
   1.7840823e+00  -3.1201915e-03
   1.7978055e+00  -3.1014036e-03
   1.8115287e+00  -3.0715774e-03
   1.8258756e+00  -3.0299097e-03
   1.8402224e+00  -2.9787266e-03
   1.8545693e+00  -2.9191789e-03
   1.8689162e+00  -2.8523701e-03
   1.8839678e+00  -2.7755964e-03
   1.8990194e+00  -2.6929882e-03
   1.9140709e+00  -2.6055042e-03
   1.9291225e+00  -2.5140597e-03
   1.9449762e+00  -2.4143865e-03
   1.9608299e+00  -2.3120848e-03
   1.9766836e+00  -2.2079217e-03
   1.9925373e+00  -2.1026253e-03
   2.0093138e+00  -1.9906984e-03
   2.0260903e+00  -1.8788756e-03
   2.0428668e+00  -1.7677330e-03
   2.0596433e+00  -1.6578133e-03
   2.0774968e+00  -1.5427186e-03
   2.0953503e+00  -1.4299897e-03
   2.1132039e+00  -1.3200128e-03
   2.1310574e+00  -1.2131473e-03
   2.1501909e+00  -1.1024189e-03
   2.1693244e+00  -9.9585256e-04
   2.1884579e+00  -8.9364633e-04
   2.2075914e+00  -7.9597875e-04
   2.2282805e+00  -6.9562835e-04
   2.2489697e+00  -6.0077989e-04
   2.2696588e+00  -5.1144407e-04
   2.2903479e+00  -4.2762144e-04
   2.3129789e+00  -3.4220017e-04
   2.3356098e+00  -2.6317281e-04
   2.3582408e+00  -1.9036290e-04
   2.3808718e+00  -1.2359539e-04
   2.4060000e+00  -5.6295564e-05
   2.4311281e+00   4.1666543e-06
   2.4562563e+00   5.8156879e-05
   2.4813845e+00   1.0602357e-04
   2.5097947e+00   1.5321560e-04
   2.5382050e+00   1.9361673e-04
   2.5666152e+00   2.2778354e-04
   2.5950255e+00   2.5623077e-04
   2.6266144e+00   2.8175169e-04
   2.6582034e+00   3.0153593e-04
   2.6897923e+00   3.1624678e-04
   2.7213813e+00   3.2647114e-04
   2.7524181e+00   3.3267269e-04
   2.7834549e+00   3.3560070e-04
   2.8144916e+00   3.3572841e-04
   2.8455284e+00   3.3345300e-04
   2.8772953e+00   3.2900214e-04
   2.9090622e+00   3.2281397e-04
   2.9408290e+00   3.1523843e-04
   2.9725959e+00   3.0653409e-04
   3.0059543e+00   2.9641211e-04
   3.0393127e+00   2.8561236e-04
   3.0726711e+00   2.7439270e-04
   3.1060294e+00   2.6288872e-04
   3.1388178e+00   2.5140212e-04
   3.1716061e+00   2.3995400e-04
   3.2043944e+00   2.2868281e-04
   3.2371827e+00   2.1761933e-04
   3.2695213e+00   2.0692207e-04
   3.3018598e+00   1.9657180e-04
   3.3341983e+00   1.8663610e-04
   3.3665369e+00   1.7709259e-04
   3.3991316e+00   1.6783657e-04
   3.4317264e+00   1.5903357e-04
   3.4643212e+00   1.5071487e-04
   3.4969160e+00   1.4282995e-04
   3.5301134e+00   1.3518731e-04
   3.5633109e+00   1.2800184e-04
   3.5965083e+00   1.2128595e-04
   3.6297058e+00   1.1497477e-04
   3.6637397e+00   1.0885528e-04
   3.6977737e+00   1.0314622e-04
   3.7318076e+00   9.7851572e-05
   3.7658415e+00   9.2900685e-05
   3.8009199e+00   8.8084387e-05
   3.8359982e+00   8.3611876e-05
   3.8710766e+00   7.9485108e-05
   3.9061549e+00   7.5632552e-05
   3.9424583e+00   7.1861695e-05
   3.9787618e+00   6.8366113e-05
   4.0150652e+00   6.5149409e-05
   4.0513687e+00   6.2141627e-05
   4.0890423e+00   5.9171739e-05
   4.1267158e+00   5.6416497e-05
   4.1643894e+00   5.3882986e-05
   4.2020630e+00   5.1503598e-05
   4.2411991e+00   4.9129260e-05
   4.2803352e+00   4.6921113e-05
   4.3194713e+00   4.4890322e-05
   4.3586074e+00   4.2971257e-05
   4.3992215e+00   4.1035358e-05
   4.4398355e+00   3.9230019e-05
   4.4804495e+00   3.7570327e-05
   4.5210636e+00   3.5991532e-05
   4.5630883e+00   3.4382676e-05
   4.6051130e+00   3.2880088e-05
   4.6471377e+00   3.1502350e-05
   4.6891624e+00   3.0183908e-05
   4.7323927e+00   2.8829609e-05
   4.7756231e+00   2.7565806e-05
   4.8188534e+00   2.6414142e-05
   4.8620837e+00   2.5306461e-05
   4.9061500e+00   2.4161667e-05
   4.9502163e+00   2.3097019e-05
   4.9942826e+00   2.2136781e-05
   5.0383489e+00   2.1209016e-05
   5.0827728e+00   2.0243843e-05
   5.1271968e+00   1.9351198e-05
   5.1716207e+00   1.8557248e-05
   5.2160446e+00   1.7786666e-05
   5.2604075e+00   1.6976512e-05
   5.3047704e+00   1.6232191e-05
   5.3491333e+00   1.5580598e-05
   5.3934962e+00   1.4945280e-05
   5.4376384e+00   1.4265664e-05
   5.4817807e+00   1.3645513e-05
   5.5259229e+00   1.3111350e-05
   5.5700652e+00   1.2588185e-05
   5.6141240e+00   1.2014750e-05
   5.6581829e+00   1.1495245e-05
   5.7022418e+00   1.1055670e-05
   5.7463007e+00   1.0622988e-05
   5.7904911e+00   1.0134520e-05
   5.8346814e+00   9.6960147e-06
   5.8788718e+00   9.3338441e-06
   5.9230622e+00   8.9748383e-06
   5.9673681e+00   8.5557365e-06
   6.0116740e+00   8.1842099e-06
   6.0559799e+00   7.8879961e-06
   6.1002859e+00   7.5913086e-06
   6.1443889e+00   7.2313326e-06
   6.1884919e+00   6.9170846e-06
   6.2325949e+00   6.6774469e-06
   6.2766980e+00   6.4343451e-06
   6.3202982e+00   6.1259776e-06
   6.3638984e+00   5.8607098e-06
   6.4074986e+00   5.6669432e-06
   6.4510988e+00   5.4680985e-06
   6.4943035e+00   5.2034404e-06
   6.5375081e+00   4.9784711e-06
   6.5807128e+00   4.8199478e-06
   6.6239175e+00   4.6557279e-06
   6.6671945e+00   4.4255435e-06
   6.7104716e+00   4.2323475e-06
   6.7537487e+00   4.1020620e-06
   6.7970257e+00   3.9652654e-06
   6.8407076e+00   3.7609731e-06
   6.8843894e+00   3.5929187e-06
   6.9280712e+00   3.4881380e-06
   6.9717530e+00   3.3751810e-06
   7.0156188e+00   3.1914014e-06
   7.0594847e+00   3.0446059e-06
   7.1033505e+00   2.9639620e-06
   7.1472163e+00   2.8731637e-06
   7.1906965e+00   2.7084885e-06
   7.2341767e+00   2.5809412e-06
   7.2776570e+00   2.5203071e-06
   7.3211372e+00   2.4486521e-06
   7.3640041e+00   2.3033915e-06
   7.4068710e+00   2.1933095e-06
   7.4497379e+00   2.1462696e-06
   7.4926047e+00   2.0888410e-06
   7.5353052e+00   1.9610885e-06
   7.5780057e+00   1.8657584e-06
   7.6207062e+00   1.8285750e-06
   7.6634067e+00   1.7816545e-06
   7.7065927e+00   1.6664101e-06
   7.7497788e+00   1.5824382e-06
   7.7929648e+00   1.5555856e-06
   7.8361509e+00   1.5183640e-06
   7.8799210e+00   1.4104558e-06
   7.9236911e+00   1.3350780e-06
   7.9674613e+00   1.3205175e-06
   8.0112314e+00   1.2938004e-06
   8.0549566e+00   1.1913185e-06
   8.0986817e+00   1.1232633e-06
   8.1424069e+00   1.1200683e-06
   8.1861321e+00   1.1033675e-06
   8.2291821e+00   1.0085942e-06
   8.2722321e+00   9.4792223e-07
   8.3152821e+00   9.5073214e-07
   8.3583320e+00   9.4064391e-07
   8.4008638e+00   8.5606770e-07
   8.4433956e+00   8.0290916e-07
   8.4859273e+00   8.0753328e-07
   8.5284591e+00   8.0077265e-07
   8.5712666e+00   7.2468627e-07
   8.6140741e+00   6.7785047e-07
   8.6568816e+00   6.8530153e-07
   8.6996891e+00   6.8171840e-07
   8.7432933e+00   6.0922198e-07
   8.7868975e+00   5.6652034e-07
   8.8305018e+00   5.8047009e-07
   8.8741060e+00   5.8199468e-07
   8.9181037e+00   5.0926466e-07
   8.9621013e+00   4.6895875e-07
   9.0060990e+00   4.9117487e-07
   9.0500966e+00   4.9902603e-07
   9.0935853e+00   4.2708928e-07
   9.1370741e+00   3.8903082e-07
   9.1805628e+00   4.1564061e-07
   9.2240515e+00   4.2769205e-07
   9.2667264e+00   3.6112425e-07
   9.3094014e+00   3.2654063e-07
   9.3520763e+00   3.5172615e-07
   9.3947513e+00   3.6415766e-07
   9.4372934e+00   3.0469082e-07
   9.4798355e+00   2.7416463e-07
   9.5223776e+00   2.9752533e-07
   9.5649198e+00   3.0948200e-07
   9.6082150e+00   2.5358588e-07
   9.6515102e+00   2.2583502e-07
   9.6948054e+00   2.5164466e-07
   9.7381006e+00   2.6541082e-07
   9.7821926e+00   2.0788939e-07
   9.8262846e+00   1.8086061e-07
   9.8703767e+00   2.1317347e-07
   9.9144687e+00   2.3129981e-07
   9.9584378e+00   1.7054840e-07
   1.0002407e+01   1.4322806e-07
   1.0046376e+01   1.8086038e-07
   1.0090345e+01   2.0297457e-07
   1.0133393e+01   1.4335717e-07
   1.0176441e+01   1.1684496e-07
   1.0219489e+01   1.5312382e-07
   1.0262537e+01   1.7525609e-07
   1.0304972e+01   1.2156678e-07
   1.0347407e+01   9.7664266e-08
   1.0389843e+01   1.2927021e-07
   1.0432278e+01   1.4892181e-07
   1.0475163e+01   1.0012404e-07
   1.0518049e+01   7.8784978e-08
   1.0560934e+01   1.0929106e-07
   1.0603819e+01   1.2823485e-07
   1.0647743e+01   7.8886307e-08
   1.0691667e+01   5.8198334e-08
   1.0735591e+01   9.3200402e-08
   1.0779515e+01   1.1483096e-07
   1.0823844e+01   6.0623197e-08
   1.0868173e+01   3.8727733e-08
   1.0912502e+01   8.0309390e-08
   1.0956831e+01   1.0620846e-07
   1.1000403e+01   4.9253747e-08
   1.1043976e+01   2.6336709e-08
   1.1087549e+01   6.9013590e-08
   1.1131122e+01   9.6211385e-08
   1.1173673e+01   4.3124827e-08
   1.1216224e+01   2.1435226e-08
   1.1258774e+01   5.8531608e-08
   1.1301325e+01   8.2722634e-08
   1.1343813e+01   3.5855047e-08
   1.1386302e+01   1.6736023e-08
   1.1428790e+01   4.9471968e-08
   1.1471279e+01   7.0878333e-08
   1.1514784e+01   2.5864649e-08
   1.1558289e+01   8.0631042e-09
   1.1601795e+01   4.2609078e-08
   1.1645300e+01   6.4841782e-08
   1.1689742e+01   1.5471412e-08
   1.1734184e+01  -3.3716880e-09
   1.1778626e+01   3.7969470e-08
   1.1823068e+01   6.4270000e-08
   1.1867208e+01   9.1580624e-09
   1.1911348e+01  -1.1777780e-08
   1.1955488e+01   3.4167712e-08
   1.1999628e+01   6.3683953e-08
   1.2042552e+01   9.1406276e-09
   1.2085475e+01  -1.2093650e-08
   1.2128399e+01   2.9744819e-08
   1.2171323e+01   5.7292970e-08
   1.2213569e+01   9.2973921e-09
   1.2255815e+01  -9.6851061e-09
   1.2298061e+01   2.5177533e-08
   1.2340307e+01   4.8452834e-08
   1.2383237e+01   5.1722376e-09
   1.2426168e+01  -1.1623086e-08
   1.2469099e+01   2.1740355e-08
   1.2512030e+01   4.3732934e-08
   1.2556263e+01  -1.6781502e-09
   1.2600497e+01  -1.8649514e-08
   1.2644730e+01   2.0172001e-08
   1.2688964e+01   4.5196191e-08
   1.2733563e+01  -7.3005826e-09
   1.2778162e+01  -2.6627020e-08
   1.2822762e+01   1.9722212e-08
   1.2867361e+01   4.9462756e-08
   1.2910884e+01  -6.5632693e-09
   1.2954407e+01  -2.7689724e-08
   1.2997930e+01   1.8392866e-08
   1.3041452e+01   4.8578464e-08
   1.3083735e+01  -2.3641578e-09
   1.3126018e+01  -2.2186677e-08
   1.3168301e+01   1.5818847e-08
   1.3210584e+01   4.1324654e-08
   1.3252940e+01  -2.4139981e-09
   1.3295295e+01  -1.9397189e-08
   1.3337651e+01   1.3445540e-08
   1.3380006e+01   3.5456961e-08
   1.3423715e+01  -7.0465075e-09
   1.3467424e+01  -2.2956347e-08
   1.3511133e+01   1.2604029e-08
   1.3554842e+01   3.5838439e-08
   1.3599630e+01  -1.2990342e-08
   1.3644419e+01  -3.0724688e-08
   1.3689208e+01   1.3395071e-08
   1.3733996e+01   4.1690841e-08
   1.3778229e+01  -1.4402241e-08
   1.3822462e+01  -3.5028542e-08
   1.3866695e+01   1.3937354e-08
   1.3910928e+01   4.5670795e-08
   1.3953596e+01  -8.9202297e-09
   1.3996263e+01  -2.9821457e-08
   1.4038931e+01   1.2608107e-08
   1.4081598e+01   4.0928943e-08
   1.4123559e+01  -5.2762796e-09
   1.4165519e+01  -2.3303692e-08
   1.4207479e+01   1.0512253e-08
   1.4249440e+01   3.3405816e-08
   1.4292409e+01  -7.7292427e-09
   1.4335378e+01  -2.3349176e-08
   1.4378347e+01   9.4158324e-09
   1.4421315e+01   3.1160706e-08
   1.4465903e+01  -1.3566564e-08
   1.4510491e+01  -2.9833245e-08
   1.4555079e+01   1.0242129e-08
   1.4599667e+01   3.6065727e-08
   1.4644531e+01  -1.7912290e-08
   1.4689394e+01  -3.7386196e-08
   1.4734258e+01   1.1904917e-08
   1.4779122e+01   4.3522018e-08
   1.4822500e+01  -1.4095086e-08
   1.4865878e+01  -3.5693286e-08
   1.4909256e+01   1.1804092e-08
   1.4952634e+01   4.3104361e-08
   1.4994544e+01  -7.2464005e-09
   1.5036453e+01  -2.6875450e-08
   1.5078363e+01   9.9306508e-09
   1.5120272e+01   3.4894435e-08
   1.5162468e+01  -6.8605005e-09
   1.5204664e+01  -2.3013484e-08
   1.5246860e+01   8.2838428e-09
   1.5289056e+01   2.9387852e-08
   1.5333030e+01  -1.1826633e-08
   1.5377004e+01  -2.7031595e-08
   1.5420979e+01   8.4621722e-09
   1.5464953e+01   3.1598190e-08
   1.5510146e+01  -1.8239510e-08
   1.5555340e+01  -3.6047663e-08
   1.5600533e+01   1.0473425e-08
   1.5645726e+01   4.0154114e-08
   1.5690009e+01  -1.8451150e-08
   1.5734293e+01  -3.9884371e-08
   1.5778576e+01   1.1717458e-08
   1.5822860e+01   4.5172790e-08
   1.5865165e+01  -1.0216519e-08
   1.5907469e+01  -3.1563523e-08
   1.5949774e+01   1.0394046e-08
   1.5992078e+01   3.8632765e-08
   1.6033693e+01  -5.9949592e-09
   1.6075308e+01  -2.3518946e-08
   1.6116923e+01   8.2813332e-09
   1.6158538e+01   2.9988700e-08
   1.6201591e+01  -9.2768282e-09
   1.6244644e+01  -2.4109324e-08
   1.6287697e+01   7.5043031e-09
   1.6330750e+01   2.8472486e-08
   1.6375789e+01  -1.6247673e-08
   1.6420829e+01  -3.2282197e-08
   1.6465868e+01   9.0918177e-09
   1.6510908e+01   3.5562740e-08
   1.6556057e+01  -2.1014337e-08
   1.6601206e+01  -4.1240616e-08
   1.6646354e+01   1.1467314e-08
   1.6691503e+01   4.5127351e-08
   1.6734646e+01  -1.4770764e-08
   1.6777789e+01  -3.7336238e-08
   1.6820931e+01   1.1247250e-08
   1.6864074e+01   4.3419018e-08
   1.6905516e+01  -6.2665651e-09
   1.6946958e+01  -2.5862891e-08
   1.6988400e+01   8.9919051e-09
   1.7029842e+01   3.2874162e-08
   1.7071883e+01  -6.7259192e-09
   1.7113924e+01  -2.2092559e-08
   1.7155965e+01   7.2409913e-09
   1.7198006e+01   2.7090802e-08
   1.7242349e+01  -1.2999018e-08
   1.7286693e+01  -2.7631436e-08
   1.7331037e+01   7.8307023e-09
   1.7375380e+01   3.0800423e-08
   1.7421060e+01  -2.0835353e-08
   1.7466740e+01  -3.9043906e-08
   1.7512419e+01   1.0623702e-08
   1.7558099e+01   4.2056695e-08
   1.7602384e+01  -1.9961874e-08
   1.7646669e+01  -4.2630536e-08
   1.7690954e+01   1.2018692e-08
   1.7735239e+01   4.7454517e-08
   1.7777066e+01  -8.7793430e-09
   1.7818892e+01  -3.0725128e-08
   1.7860719e+01   1.0151965e-08
   1.7902546e+01   3.7936341e-08
   1.7943767e+01  -4.7422310e-09
   1.7984988e+01  -2.1675154e-08
   1.8026209e+01   7.6440361e-09
   1.8067430e+01   2.7829815e-08
   1.8110643e+01  -9.4204837e-09
   1.8153856e+01  -2.3426021e-08
   1.8197069e+01   6.9562247e-09
   1.8240283e+01   2.7049170e-08
   1.8285899e+01  -1.8087820e-08
   1.8331515e+01  -3.4029380e-08
   1.8377131e+01   9.2295263e-09
   1.8422747e+01   3.6636700e-08
   1.8468196e+01  -2.3578237e-08
   1.8513645e+01  -4.4935189e-08
   1.8559094e+01   1.2209240e-08
   1.8604544e+01   4.8516993e-08
   1.8647341e+01  -1.4114968e-08
   1.8690138e+01  -3.7925427e-08
   1.8732935e+01   1.1521795e-08
   1.8775732e+01   4.4485188e-08
   1.8816608e+01  -4.1586317e-09
   1.8857485e+01  -2.3640709e-08
   1.8898361e+01   8.6597133e-09
   1.8939238e+01   3.1067985e-08
   1.8981147e+01  -6.0362802e-09
   1.9023057e+01  -2.0483432e-08
   1.9064967e+01   6.6911446e-09
   1.9106877e+01   2.5130387e-08
   1.9151722e+01  -1.3925337e-08
   1.9196567e+01  -2.7993979e-08
   1.9241412e+01   7.7146542e-09
   1.9286257e+01   3.0640980e-08
   1.9332511e+01  -2.3696002e-08
   1.9378765e+01  -4.2579150e-08
   1.9425019e+01   1.1414412e-08
   1.9471274e+01   4.5258227e-08
   1.9515488e+01  -2.1138017e-08
   1.9559703e+01  -4.5449794e-08
   1.9603918e+01   1.2782184e-08
   1.9648133e+01   5.0589580e-08
   1.9689350e+01  -6.3632904e-09
   1.9730568e+01  -2.8960443e-08
   1.9771786e+01   1.0155724e-08
   1.9813004e+01   3.7089058e-08
   1.9853792e+01  -3.1757055e-09
   1.9894580e+01  -1.9340993e-08
   1.9935368e+01   7.1571322e-09
   1.9976156e+01   2.5576777e-08
   2.0019631e+01  -9.5112992e-09
   2.0063106e+01  -2.2611614e-08
   2.0106582e+01   6.5813050e-09
   2.0150057e+01   2.5793194e-08
   2.0196392e+01  -2.0305004e-08
   2.0242727e+01  -3.6292509e-08
   2.0289061e+01   9.7162799e-09
   2.0335396e+01   3.8516599e-08
   2.0381145e+01  -2.6626060e-08
   2.0426893e+01  -4.9554731e-08
   2.0472642e+01   1.3364516e-08
   2.0518391e+01   5.3138796e-08
   2.0560708e+01  -1.2643573e-08
   2.0603025e+01  -3.7975790e-08
   2.0645342e+01   1.1941788e-08
   2.0687659e+01   4.5534802e-08
   2.0727872e+01  -1.5924270e-09
   2.0768084e+01  -2.0815363e-08
   2.0808296e+01   8.3674754e-09
   2.0848509e+01   2.8926126e-08
   2.0890332e+01  -5.3758351e-09
   2.0932155e+01  -1.8762950e-08
   2.0973979e+01   6.1663507e-09
   2.1015802e+01   2.3112405e-08
   2.1061304e+01  -1.5086171e-08
   2.1106807e+01  -2.8615653e-08
   2.1152309e+01   7.7510094e-09
   2.1197811e+01   3.0836496e-08
   2.1244723e+01  -2.7389471e-08
   2.1291636e+01  -4.7294551e-08
   2.1338548e+01   1.2609003e-08
   2.1385460e+01   4.9752668e-08
   2.1429506e+01  -2.2130828e-08
   2.1473551e+01  -4.8568378e-08
   2.1517597e+01   1.3745028e-08
   2.1561643e+01   5.4326060e-08
   2.1602113e+01  -3.1135150e-09
   2.1642583e+01  -2.6376686e-08
   2.1683053e+01   1.0194325e-08
   2.1723523e+01   3.5801870e-08
   2.1763853e+01  -1.6163038e-09
   2.1804183e+01  -1.6829218e-08
   2.1844514e+01   6.6412327e-09
   2.1884844e+01   2.3129365e-08
   2.1928707e+01  -9.7373451e-09
   2.1972570e+01  -2.1883339e-08
   2.2016433e+01   6.2433198e-09
   2.2060296e+01   2.4621586e-08
   2.2107499e+01  -2.3180970e-08
   2.2154702e+01  -3.9405710e-08
   2.2201906e+01   1.0497277e-08
   2.2249109e+01   4.1294004e-08
   2.2295132e+01  -3.0374700e-08
   2.2341155e+01  -5.5426014e-08
   2.2387177e+01   1.4884635e-08
   2.2433200e+01   5.9126894e-08
   2.2474888e+01  -1.0176096e-08
   2.2516575e+01  -3.7323027e-08
   2.2558263e+01   1.2427349e-08
   2.2599950e+01   4.6341608e-08
   2.2639411e+01   1.2244604e-09
   2.2678872e+01  -1.7566060e-08
   2.2718332e+01   8.0569212e-09
   2.2757793e+01   2.6448543e-08
   2.2799596e+01  -4.8623406e-09
   2.2841399e+01  -1.7088793e-08
   2.2883202e+01   5.6254075e-09
   2.2925005e+01   2.1072201e-08
   2.2971333e+01  -1.6568817e-08
   2.3017661e+01  -2.9625461e-08
   2.3063988e+01   7.9285295e-09
   2.3110316e+01   3.1439145e-08
   2.3157952e+01  -3.2187532e-08
   2.3205588e+01  -5.3555444e-08
   2.3253225e+01   1.4268703e-08
   2.3300861e+01   5.5834509e-08
   2.3344616e+01  -2.2737890e-08
   2.3388371e+01  -5.1856890e-08
   2.3432127e+01   1.4868052e-08
   2.3475882e+01   5.8552945e-08
   2.3515474e+01   9.4127032e-10
   2.3555065e+01  -2.2965705e-08
   2.3594657e+01   1.0271297e-08
   2.3634249e+01   3.4047582e-08
   2.3674120e+01  -2.2139358e-10
   2.3713992e+01  -1.4331985e-08
   2.3753863e+01   6.0936177e-09
   2.3793735e+01   2.0602731e-08
   2.3838122e+01  -1.0110238e-08
   2.3882510e+01  -2.1305419e-08
   2.3926898e+01   5.9487153e-09
   2.3971286e+01   2.3588931e-08
   2.4019495e+01  -2.6863120e-08
   2.4067705e+01  -4.3572864e-08
   2.4115914e+01   1.1636701e-08
   2.4164123e+01   4.5164497e-08
   2.4210367e+01  -3.4869657e-08
   2.4256610e+01  -6.2690333e-08
   2.4302853e+01   1.6791430e-08
   2.4349096e+01   6.6620893e-08
   2.4390009e+01  -6.4779867e-09
   2.4430921e+01  -3.5724663e-08
   2.4471834e+01   1.2993774e-08
   2.4512747e+01   4.6764841e-08
   2.4551396e+01   4.0704434e-09
   2.4590045e+01  -1.4117567e-08
   2.4628694e+01   7.7438004e-09
   2.4667343e+01   2.3788018e-08
   2.4709209e+01  -4.5250112e-09
   2.4751074e+01  -1.5562224e-08
   2.4792939e+01   5.0921484e-09
   2.4834804e+01   1.9120129e-08
   2.4882113e+01  -1.8378952e-08
   2.4929422e+01  -3.1073603e-08
   2.4976731e+01   8.2764949e-09
   2.5024039e+01   3.2519321e-08
   2.5072430e+01  -3.8263818e-08
   2.5120821e+01  -6.1605319e-08
   2.5169212e+01   1.6472310e-08
   2.5217603e+01   6.3752030e-08
   2.5260940e+01  -2.2647510e-08
   2.5304278e+01  -5.5022901e-08
   2.5347615e+01   1.6123767e-08
   2.5390953e+01   6.3066463e-08
   2.5429571e+01   5.6269063e-09
   2.5468190e+01  -1.8863559e-08
   2.5506808e+01   1.0426324e-08
   2.5545427e+01   3.1941506e-08
   2.5584866e+01   8.9636697e-10
   2.5624306e+01  -1.2040969e-08
   2.5663745e+01   5.5453751e-09
   2.5703185e+01   1.8175391e-08
   2.5748222e+01  -1.0591173e-08
   2.5793259e+01  -2.0902100e-08
   2.5838296e+01   5.7201467e-09
   2.5883333e+01   2.2755756e-08
   2.5932642e+01  -3.1399842e-08
   2.5981951e+01  -4.8872939e-08
   2.6031261e+01   1.3185817e-08
   2.6080570e+01   5.0230337e-08
   2.6126956e+01  -3.9993027e-08
   2.6173342e+01  -7.1243365e-08
   2.6219728e+01   1.9055634e-08
   2.6266115e+01   7.5532569e-08
   2.6306145e+01  -1.4843097e-09
   2.6346175e+01  -3.3057586e-08
   2.6386205e+01   1.3681024e-08
   2.6426235e+01   4.6752146e-08
   2.6464060e+01   6.6902772e-09
   2.6501885e+01  -1.0773963e-08
   2.6539709e+01   7.4559656e-09
   2.6577534e+01   2.1179724e-08
   2.6619543e+01  -4.3458498e-09
   2.6661553e+01  -1.4257635e-08
   2.6703562e+01   4.6030971e-09
   2.6745571e+01   1.7375029e-08
   2.6793964e+01  -2.0452067e-08
   2.6842357e+01  -3.2925326e-08
   2.6890750e+01   8.8038485e-09
   2.6939143e+01   3.4072008e-08
   2.6988268e+01  -4.5572632e-08
   2.7037393e+01  -7.1381399e-08
   2.7086518e+01   1.9217128e-08
   2.7135644e+01   7.3452446e-08
   2.7178461e+01  -2.1582258e-08
   2.7221279e+01  -5.7690318e-08
   2.7264097e+01   1.7465333e-08
   2.7306915e+01   6.7547257e-08
   2.7344531e+01   1.0566494e-08
   2.7382148e+01  -1.4418204e-08
   2.7419764e+01   1.0690797e-08
   2.7457381e+01   2.9725850e-08
   2.7496443e+01   1.6910373e-09
   2.7535505e+01  -1.0115148e-08
   2.7574567e+01   5.0386050e-09
   2.7613629e+01   1.6031675e-08
   2.7659389e+01  -1.1111537e-08
   2.7705148e+01  -2.0662716e-08
   2.7750907e+01   5.5701051e-09
   2.7796666e+01   2.2150202e-08
   2.7847089e+01  -3.6627094e-08
   2.7897511e+01  -5.5107333e-08
   2.7947934e+01   1.5108806e-08
   2.7998357e+01   5.6313056e-08
   2.8044802e+01  -4.5406891e-08
   2.8091248e+01  -8.0586938e-08
   2.8137693e+01   2.1543631e-08
   2.8184138e+01   8.5357794e-08
   2.8223255e+01   4.5075317e-09
   2.8262372e+01  -2.9489036e-08
   2.8301488e+01   1.4516180e-08
   2.8340605e+01   4.6391865e-08
   2.8377653e+01   8.8737686e-09
   2.8414700e+01  -7.8407352e-09
   2.8451748e+01   7.2192402e-09
   2.8488795e+01   1.8873360e-08
   2.8531005e+01  -4.2731031e-09
   2.8573215e+01  -1.3212482e-08
   2.8615424e+01   4.1911518e-09
   2.8657634e+01   1.5928578e-08
   2.8707117e+01  -2.2624414e-08
   2.8756599e+01  -3.5012998e-08
   2.8806081e+01   9.4669085e-09
   2.8855564e+01   3.5947246e-08
   2.8905348e+01  -5.3660497e-08
   2.8955132e+01  -8.2252896e-08
   2.9004916e+01   2.2330884e-08
   2.9054701e+01   8.4304509e-08
   2.9096959e+01  -1.9524572e-08
   2.9139217e+01  -5.9572077e-08
   2.9181474e+01   1.8820116e-08
   2.9223732e+01   7.1638367e-08
   2.9260407e+01   1.5252548e-08
   2.9297082e+01  -1.0130582e-08
   2.9333757e+01   1.1057949e-08
   2.9370432e+01   2.7699716e-08
   2.9409188e+01   2.1978349e-09
   2.9447945e+01  -8.6336068e-09
   2.9486701e+01   4.6133630e-09
   2.9525457e+01   1.4305508e-08
   2.9571925e+01  -1.1589606e-08
   2.9618393e+01  -2.0540495e-08
   2.9664861e+01   5.4901597e-09
   2.9711328e+01   2.1748884e-08
   2.9762774e+01  -4.2064231e-08
   2.9814219e+01  -6.1667299e-08
   2.9865664e+01   1.7222007e-08
   2.9917109e+01   6.2805970e-08
   2.9937832e+01   4.1730447e-08
   2.9958555e+01   2.7654610e-08
   2.9979277e+01   1.9107631e-08
   3.0000000e+01   1.3481478e-08


==> data/x2HatData.dat <==
   0.0000000e+00   1.5000000e+00
   2.6500793e-03   1.4789973e+00
   5.3001586e-03   1.4580498e+00
   7.9502379e-03   1.4371903e+00
   1.0600317e-02   1.4164482e+00
   1.3250397e-02   1.3958503e+00
   1.5900476e-02   1.3754209e+00
   1.8550555e-02   1.3551824e+00
   2.1200634e-02   1.3351557e+00
   2.4084353e-02   1.3136259e+00
   2.6968072e-02   1.2923915e+00
   2.9851791e-02   1.2714723e+00
   3.2735509e-02   1.2508860e+00
   3.5870212e-02   1.2289032e+00
   3.9004915e-02   1.2073482e+00
   4.2139618e-02   1.1862338e+00
   4.5274320e-02   1.1655702e+00
   4.8856018e-02   1.1425204e+00
   5.2437716e-02   1.1200737e+00
   5.6019414e-02   1.0982315e+00
   5.9601111e-02   1.0769917e+00
   6.3589194e-02   1.0540440e+00
   6.7577277e-02   1.0318249e+00
   7.1565360e-02   1.0103202e+00
   7.5553443e-02   9.8951328e-01
   7.8985230e-02   9.7215333e-01
   8.2417017e-02   9.5528434e-01
   8.5848804e-02   9.3889389e-01
   8.9280591e-02   9.2296944e-01
   9.2565657e-02   9.0815079e-01
   9.5850723e-02   8.9373688e-01
   9.9135788e-02   8.7971716e-01
   1.0242085e-01   8.6608134e-01
   1.0573895e-01   8.5268793e-01
   1.0905705e-01   8.3966609e-01
   1.1237515e-01   8.2700626e-01
   1.1569325e-01   8.1469925e-01
   1.1910623e-01   8.0239912e-01
   1.2251921e-01   7.9045373e-01
   1.2593219e-01   7.7885423e-01
   1.2934517e-01   7.6759215e-01
   1.3288643e-01   7.5625474e-01
   1.3642768e-01   7.4526308e-01
   1.3996894e-01   7.3460878e-01
   1.4351020e-01   7.2428374e-01
   1.4719902e-01   7.1387015e-01
   1.5088784e-01   7.0379685e-01
   1.5457666e-01   6.9405558e-01
   1.5826548e-01   6.8463835e-01
   1.6211320e-01   6.7515237e-01
   1.6596092e-01   6.6600196e-01
   1.6980863e-01   6.5717880e-01
   1.7365635e-01   6.4867475e-01
   1.7767111e-01   6.4013314e-01
   1.8168588e-01   6.3192155e-01
   1.8570064e-01   6.2403142e-01
   1.8971541e-01   6.1645434e-01
   1.9390688e-01   6.0886890e-01
   1.9809835e-01   6.0160663e-01
   2.0228982e-01   5.9465859e-01
   2.0648129e-01   5.8801606e-01
   2.1086465e-01   5.8138697e-01
   2.1524801e-01   5.7507317e-01
   2.1963137e-01   5.6906537e-01
   2.2401473e-01   5.6335451e-01
   2.2861304e-01   5.5767309e-01
   2.3321134e-01   5.5229881e-01
   2.3780965e-01   5.4722202e-01
   2.4240795e-01   5.4243332e-01
   2.4725183e-01   5.3769042e-01
   2.5209570e-01   5.3324675e-01
   2.5693957e-01   5.2909228e-01
   2.6178345e-01   5.2521726e-01
   2.6690670e-01   5.2141238e-01
   2.7202994e-01   5.1789873e-01
   2.7715319e-01   5.1466581e-01
   2.8227644e-01   5.1170341e-01
   2.8770500e-01   5.0884864e-01
   2.9313355e-01   5.0627498e-01
   2.9856211e-01   5.0397125e-01
   3.0399066e-01   5.0192646e-01
   3.0972556e-01   5.0003565e-01
   3.1546046e-01   4.9840933e-01
   3.2119536e-01   4.9703511e-01
   3.2693026e-01   4.9590063e-01
   3.3294261e-01   4.9495522e-01
   3.3895496e-01   4.9424541e-01
   3.4496731e-01   4.9375666e-01
   3.5097967e-01   4.9347413e-01
   3.5725352e-01   4.9338271e-01
   3.6352737e-01   4.9348147e-01
   3.6980123e-01   4.9375192e-01
   3.7607508e-01   4.9417484e-01
   3.8270134e-01   4.9476490e-01
   3.8932759e-01   4.9547805e-01
   3.9595385e-01   4.9628852e-01
   4.0258011e-01   4.9716940e-01
   4.0967161e-01   4.9815833e-01
   4.1676311e-01   4.9916008e-01
   4.2385461e-01   5.0013789e-01
   4.3094612e-01   5.0105398e-01
   4.3770379e-01   5.0183428e-01
   4.4446145e-01   5.0249012e-01
   4.5121912e-01   5.0298822e-01
   4.5797679e-01   5.0329587e-01
   4.6463307e-01   5.0338162e-01
   4.7128935e-01   5.0322240e-01
   4.7794563e-01   5.0279077e-01
   4.8460191e-01   5.0206134e-01
   4.9129360e-01   5.0100449e-01
   4.9798529e-01   4.9960265e-01
   5.0467698e-01   4.9783827e-01
   5.1136867e-01   4.9569707e-01
   5.1823274e-01   4.9309778e-01
   5.2509681e-01   4.9008270e-01
   5.3196088e-01   4.8664792e-01
   5.3882494e-01   4.8279339e-01
   5.4640999e-01   4.7805047e-01
   5.5399505e-01   4.7281005e-01
   5.6158010e-01   4.6708733e-01
   5.6916515e-01   4.6090215e-01
   5.7810123e-01   4.5305476e-01
   5.8703730e-01   4.4464466e-01
   5.9597338e-01   4.3572265e-01
   6.0490946e-01   4.2634384e-01
   6.1355109e-01   4.1689466e-01
   6.2219273e-01   4.0712746e-01
   6.3083437e-01   3.9709711e-01
   6.3947600e-01   3.8685823e-01
   6.4741145e-01   3.7731856e-01
   6.5534689e-01   3.6768879e-01
   6.6328233e-01   3.5800752e-01
   6.7121777e-01   3.4831137e-01
   6.7969876e-01   3.3797110e-01
   6.8817975e-01   3.2769202e-01
   6.9666073e-01   3.1750952e-01
   7.0514172e-01   3.0745530e-01
   7.1499343e-01   2.9597406e-01
   7.2484513e-01   2.8474131e-01
   7.3469684e-01   2.7378826e-01
   7.4454854e-01   2.6313968e-01
   7.5284592e-01   2.5442123e-01
   7.6114329e-01   2.4594034e-01
   7.6944067e-01   2.3770279e-01
   7.7773804e-01   2.2971196e-01
   7.8494460e-01   2.2297286e-01
   7.9215115e-01   2.1642064e-01
   7.9935771e-01   2.1005420e-01
   8.0656426e-01   2.0387161e-01
   8.1346837e-01   1.9811847e-01
   8.2037247e-01   1.9252886e-01
   8.2727658e-01   1.8709961e-01
   8.3418068e-01   1.8182718e-01
   8.4101233e-01   1.7676068e-01
   8.4784397e-01   1.7184012e-01
   8.5467561e-01   1.6706151e-01
   8.6150726e-01   1.6242072e-01
   8.6838006e-01   1.5788678e-01
   8.7525287e-01   1.5348384e-01
   8.8212568e-01   1.4920766e-01
   8.8899848e-01   1.4505401e-01
   8.9598952e-01   1.4095032e-01
   9.0298055e-01   1.3696485e-01
   9.0997158e-01   1.3309344e-01
   9.1696262e-01   1.2933203e-01
   9.2413103e-01   1.2558527e-01
   9.3129944e-01   1.2194597e-01
   9.3846785e-01   1.1841021e-01
   9.4563626e-01   1.1497423e-01
   9.5303053e-01   1.1153071e-01
   9.6042480e-01   1.0818576e-01
   9.6781908e-01   1.0493584e-01
   9.7521335e-01   1.0177751e-01
   9.8287418e-01   9.8598459e-02
   9.9053502e-01   9.5510870e-02
   9.9819585e-01   9.2511537e-02
   1.0058567e+00   8.9597404e-02
   1.0138174e+00   8.6656343e-02
   1.0217782e+00   8.3801150e-02
   1.0297390e+00   8.1028972e-02
   1.0376997e+00   7.8337088e-02
   1.0459852e+00   7.5617915e-02
   1.0542706e+00   7.2980253e-02
   1.0625561e+00   7.0421557e-02
   1.0708416e+00   6.7939393e-02
   1.0794655e+00   6.5434638e-02
   1.0880894e+00   6.3007884e-02
   1.0967133e+00   6.0656834e-02
   1.1053372e+00   5.8379272e-02
   1.1142996e+00   5.6087908e-02
   1.1232620e+00   5.3871426e-02
   1.1322244e+00   5.1727707e-02
   1.1411869e+00   4.9654685e-02
   1.1504732e+00   4.7579193e-02
   1.1597596e+00   4.5575398e-02
   1.1690459e+00   4.3641295e-02
   1.1783323e+00   4.1774906e-02
   1.1879158e+00   3.9917757e-02
   1.1974993e+00   3.8128695e-02
   1.2070829e+00   3.6405778e-02
   1.2166664e+00   3.4747076e-02
   1.2265149e+00   3.3107430e-02
   1.2363634e+00   3.1531666e-02
   1.2462119e+00   3.0017877e-02
   1.2560604e+00   2.8564161e-02
   1.2661408e+00   2.7136467e-02
   1.2762212e+00   2.5767846e-02
   1.2863017e+00   2.4456424e-02
   1.2963821e+00   2.3200324e-02
   1.3066690e+00   2.1973608e-02
   1.3169560e+00   2.0800726e-02
   1.3272429e+00   1.9679846e-02
   1.3375298e+00   1.8609138e-02
   1.3480203e+00   1.7567046e-02
   1.3585108e+00   1.6573458e-02
   1.3690013e+00   1.5626600e-02
   1.3794918e+00   1.4724702e-02
   1.3901960e+00   1.3848966e-02
   1.4009003e+00   1.3016502e-02
   1.4116046e+00   1.2225610e-02
   1.4223088e+00   1.1474598e-02
   1.4332484e+00   1.0746561e-02
   1.4441879e+00   1.0056797e-02
   1.4551274e+00   9.4036932e-03
   1.4660669e+00   8.7856455e-03
   1.4772716e+00   8.1873237e-03
   1.4884763e+00   7.6225839e-03
   1.4996811e+00   7.0899072e-03
   1.5108858e+00   6.5877893e-03
   1.5223920e+00   6.1024298e-03
   1.5338983e+00   5.6462991e-03
   1.5454045e+00   5.2179799e-03
   1.5569108e+00   4.8160720e-03
   1.5687598e+00   4.4283639e-03
   1.5806089e+00   4.0658746e-03
   1.5924579e+00   3.7272916e-03
   1.6043070e+00   3.4113207e-03
   1.6165444e+00   3.1074053e-03
   1.6287819e+00   2.8250309e-03
   1.6410193e+00   2.5629911e-03
   1.6532568e+00   2.3200984e-03
   1.6659326e+00   2.0874772e-03
   1.6786084e+00   1.8730343e-03
   1.6912842e+00   1.6756693e-03
   1.7039600e+00   1.4943001e-03
   1.7171289e+00   1.3217059e-03
   1.7302979e+00   1.1642236e-03
   1.7434669e+00   1.0208577e-03
   1.7566359e+00   8.9063054e-04
   1.7703591e+00   7.6789739e-04
   1.7840823e+00   6.5748953e-04
   1.7978055e+00   5.5851500e-04
   1.8115287e+00   4.7009851e-04
   1.8258756e+00   3.8805171e-04
   1.8402224e+00   3.1580998e-04
   1.8545693e+00   2.5258354e-04
   1.8689162e+00   1.9759800e-04
   1.8839678e+00   1.4797175e-04
   1.8990194e+00   1.0588746e-04
   1.9140709e+00   7.0656319e-05
   1.9291225e+00   4.1603383e-05
   1.9449762e+00   1.6987018e-05
   1.9608299e+00  -2.0993147e-06
   1.9766836e+00  -1.6244637e-05
   1.9925373e+00  -2.6025713e-05
   2.0093138e+00  -3.2218390e-05
   2.0260903e+00  -3.4645601e-05
   2.0428668e+00  -3.3797676e-05
   2.0596433e+00  -3.0154420e-05
   2.0774968e+00  -2.3701585e-05
   2.0953503e+00  -1.5003491e-05
   2.1132039e+00  -4.4528667e-06
   2.1310574e+00   7.5662098e-06
   2.1501909e+00   2.1682393e-05
   2.1693244e+00   3.6764666e-05
   2.1884579e+00   5.2516824e-05
   2.2075914e+00   6.8649278e-05
   2.2282805e+00   8.6226186e-05
   2.2489697e+00   1.0372687e-04
   2.2696588e+00   1.2095077e-04
   2.2903479e+00   1.3770164e-04
   2.3129789e+00   1.5528806e-04
   2.3356098e+00   1.7198838e-04
   2.3582408e+00   1.8769737e-04
   2.3808718e+00   2.0231131e-04
   2.4060000e+00   2.1716178e-04
   2.4311281e+00   2.3054727e-04
   2.4562563e+00   2.4245885e-04
   2.4813845e+00   2.5288502e-04
   2.5097947e+00   2.6289544e-04
   2.5382050e+00   2.7110642e-04
   2.5666152e+00   2.7760831e-04
   2.5950255e+00   2.8247986e-04
   2.6266144e+00   2.8608979e-04
   2.6582034e+00   2.8797849e-04
   2.6897923e+00   2.8831859e-04
   2.7213813e+00   2.8725027e-04
   2.7524181e+00   2.8495912e-04
   2.7834549e+00   2.8161711e-04
   2.8144916e+00   2.7737769e-04
   2.8455284e+00   2.7235041e-04
   2.8772953e+00   2.6648687e-04
   2.9090622e+00   2.6006354e-04
   2.9408290e+00   2.5321399e-04
   2.9725959e+00   2.4600560e-04
   3.0059543e+00   2.3810080e-04
   3.0393127e+00   2.3001942e-04
   3.0726711e+00   2.2187877e-04
   3.1060294e+00   2.1369333e-04
   3.1388178e+00   2.0560358e-04
   3.1716061e+00   1.9760898e-04
   3.2043944e+00   1.8978441e-04
   3.2371827e+00   1.8210742e-04
   3.2695213e+00   1.7465014e-04
   3.3018598e+00   1.6741165e-04
   3.3341983e+00   1.6043752e-04
   3.3665369e+00   1.5368842e-04
   3.3991316e+00   1.4706827e-04
   3.4317264e+00   1.4071511e-04
   3.4643212e+00   1.3465874e-04
   3.4969160e+00   1.2884929e-04
   3.5301134e+00   1.2313180e-04
   3.5633109e+00   1.1768829e-04
   3.5965083e+00   1.1253950e-04
   3.6297058e+00   1.0762934e-04
   3.6637397e+00   1.0278380e-04
   3.6977737e+00   9.8196265e-05
   3.7318076e+00   9.3882621e-05
   3.7658415e+00   8.9783593e-05
   3.8009199e+00   8.5722007e-05
   3.8359982e+00   8.1891569e-05
   3.8710766e+00   7.8306093e-05
   3.9061549e+00   7.4904962e-05
   3.9424583e+00   7.1517580e-05
   3.9787618e+00   6.8331128e-05
   4.0150652e+00   6.5359140e-05
   4.0513687e+00   6.2540569e-05
   4.0890423e+00   5.9716978e-05
   4.1267158e+00   5.7065183e-05
   4.1643894e+00   5.4599536e-05
   4.2020630e+00   5.2258798e-05
   4.2411991e+00   4.9899654e-05
   4.2803352e+00   4.7686597e-05
   4.3194713e+00   4.5635411e-05
   4.3586074e+00   4.3684416e-05
   4.3992215e+00   4.1706743e-05
   4.4398355e+00   3.9853765e-05
   4.4804495e+00   3.8143002e-05
   4.5210636e+00   3.6511728e-05
   4.5630883e+00   3.4848788e-05
   4.6051130e+00   3.3293545e-05
   4.6471377e+00   3.1865504e-05
   4.6891624e+00   3.0499829e-05
   4.7323927e+00   2.9100656e-05
   4.7756231e+00   2.7795931e-05
   4.8188534e+00   2.6607361e-05
   4.8620837e+00   2.5466798e-05
   4.9061500e+00   2.4292534e-05
   4.9502163e+00   2.3202236e-05
   4.9942826e+00   2.2219888e-05
   5.0383489e+00   2.1273287e-05
   5.0827728e+00   2.0292148e-05
   5.1271968e+00   1.9386227e-05
   5.1716207e+00   1.8581367e-05
   5.2160446e+00   1.7801956e-05
   5.2604075e+00   1.6984791e-05
   5.3047704e+00   1.6234994e-05
   5.3491333e+00   1.5579219e-05
   5.3934962e+00   1.4940806e-05
   5.4376384e+00   1.4259007e-05
   5.4817807e+00   1.3637400e-05
   5.5259229e+00   1.3102364e-05
   5.5700652e+00   1.2578787e-05
   5.6141240e+00   1.2005298e-05
   5.6581829e+00   1.1486007e-05
   5.7022418e+00   1.1046844e-05
   5.7463007e+00   1.0614708e-05
   5.7904911e+00   1.0126876e-05
   5.8346814e+00   9.6890540e-06
   5.8788718e+00   9.3275857e-06
   5.9230622e+00   8.9692765e-06
   5.9673681e+00   8.5508487e-06
   6.0116740e+00   8.1799605e-06
   6.0559799e+00   7.8843415e-06
   6.1002859e+00   7.5881994e-06
   6.1443889e+00   7.2287140e-06
   6.1884919e+00   6.9149048e-06
   6.2325949e+00   6.6756558e-06
   6.2766980e+00   6.4328940e-06
   6.3202982e+00   6.1248173e-06
   6.3638984e+00   5.8597991e-06
   6.4074986e+00   5.6662446e-06
   6.4510988e+00   5.4675782e-06
   6.4943035e+00   5.2030665e-06
   6.5375081e+00   4.9782175e-06
   6.5807128e+00   4.8197916e-06
   6.6239175e+00   4.6556494e-06
   6.6671945e+00   4.4255256e-06
   6.7104716e+00   4.2323758e-06
   6.7537487e+00   4.1021244e-06
   6.7970257e+00   3.9653519e-06
   6.8407076e+00   3.7610756e-06
   6.8843894e+00   3.5930305e-06
   6.9280712e+00   3.4882539e-06
   6.9717530e+00   3.3752968e-06
   7.0156188e+00   3.1915141e-06
   7.0594847e+00   3.0447132e-06
   7.1033505e+00   2.9640624e-06
   7.1472163e+00   2.8732563e-06
   7.1906965e+00   2.7085728e-06
   7.2341767e+00   2.5810170e-06
   7.2776570e+00   2.5203744e-06
   7.3211372e+00   2.4487113e-06
   7.3640041e+00   2.3034432e-06
   7.4068710e+00   2.1933542e-06
   7.4497379e+00   2.1463078e-06
   7.4926047e+00   2.0888733e-06
   7.5353052e+00   1.9611155e-06
   7.5780057e+00   1.8657808e-06
   7.6207062e+00   1.8285933e-06
   7.6634067e+00   1.7816692e-06
   7.7065927e+00   1.6664218e-06
   7.7497788e+00   1.5824472e-06
   7.7929648e+00   1.5555924e-06
   7.8361509e+00   1.5183689e-06
   7.8799210e+00   1.4104591e-06
   7.9236911e+00   1.3350801e-06
   7.9674613e+00   1.3205186e-06
   8.0112314e+00   1.2938007e-06
   8.0549566e+00   1.1913182e-06
   8.0986817e+00   1.1232625e-06
   8.1424069e+00   1.1200673e-06
   8.1861321e+00   1.1033663e-06
   8.2291821e+00   1.0085929e-06
   8.2722321e+00   9.4792081e-07
   8.3152821e+00   9.5073071e-07
   8.3583320e+00   9.4064251e-07
   8.4008638e+00   8.5606636e-07
   8.4433956e+00   8.0290791e-07
   8.4859273e+00   8.0753212e-07
   8.5284591e+00   8.0077159e-07
   8.5712666e+00   7.2468531e-07
   8.6140741e+00   6.7784961e-07
   8.6568816e+00   6.8530077e-07
   8.6996891e+00   6.8171774e-07
   8.7432933e+00   6.0922141e-07
   8.7868975e+00   5.6651984e-07
   8.8305018e+00   5.8046967e-07
   8.8741060e+00   5.8199434e-07
   8.9181037e+00   5.0926437e-07
   8.9621013e+00   4.6895852e-07
   9.0060990e+00   4.9117468e-07
   9.0500966e+00   4.9902588e-07
   9.0935853e+00   4.2708917e-07
   9.1370741e+00   3.8903074e-07
   9.1805628e+00   4.1564055e-07
   9.2240515e+00   4.2769201e-07
   9.2667264e+00   3.6112423e-07
   9.3094014e+00   3.2654062e-07
   9.3520763e+00   3.5172614e-07
   9.3947513e+00   3.6415766e-07
   9.4372934e+00   3.0469083e-07
   9.4798355e+00   2.7416464e-07
   9.5223776e+00   2.9752535e-07
   9.5649198e+00   3.0948201e-07
   9.6082150e+00   2.5358590e-07
   9.6515102e+00   2.2583504e-07
   9.6948054e+00   2.5164468e-07
   9.7381006e+00   2.6541084e-07
   9.7821926e+00   2.0788941e-07
   9.8262846e+00   1.8086062e-07
   9.8703767e+00   2.1317348e-07
   9.9144687e+00   2.3129982e-07
   9.9584378e+00   1.7054841e-07
   1.0002407e+01   1.4322807e-07
   1.0046376e+01   1.8086039e-07
   1.0090345e+01   2.0297458e-07
   1.0133393e+01   1.4335718e-07
   1.0176441e+01   1.1684496e-07
   1.0219489e+01   1.5312382e-07
   1.0262537e+01   1.7525610e-07
   1.0304972e+01   1.2156678e-07
   1.0347407e+01   9.7664269e-08
   1.0389843e+01   1.2927021e-07
   1.0432278e+01   1.4892181e-07
   1.0475163e+01   1.0012404e-07
   1.0518049e+01   7.8784978e-08
   1.0560934e+01   1.0929106e-07
   1.0603819e+01   1.2823485e-07
   1.0647743e+01   7.8886307e-08
   1.0691667e+01   5.8198334e-08
   1.0735591e+01   9.3200402e-08
   1.0779515e+01   1.1483096e-07
   1.0823844e+01   6.0623196e-08
   1.0868173e+01   3.8727733e-08
   1.0912502e+01   8.0309390e-08
   1.0956831e+01   1.0620846e-07
   1.1000403e+01   4.9253747e-08
   1.1043976e+01   2.6336709e-08
   1.1087549e+01   6.9013590e-08
   1.1131122e+01   9.6211385e-08
   1.1173673e+01   4.3124826e-08
   1.1216224e+01   2.1435225e-08
   1.1258774e+01   5.8531608e-08
   1.1301325e+01   8.2722634e-08
   1.1343813e+01   3.5855047e-08
   1.1386302e+01   1.6736023e-08
   1.1428790e+01   4.9471968e-08
   1.1471279e+01   7.0878333e-08
   1.1514784e+01   2.5864648e-08
   1.1558289e+01   8.0631042e-09
   1.1601795e+01   4.2609078e-08
   1.1645300e+01   6.4841782e-08
   1.1689742e+01   1.5471412e-08
   1.1734184e+01  -3.3716880e-09
   1.1778626e+01   3.7969470e-08
   1.1823068e+01   6.4270000e-08
   1.1867208e+01   9.1580624e-09
   1.1911348e+01  -1.1777780e-08
   1.1955488e+01   3.4167712e-08
   1.1999628e+01   6.3683953e-08
   1.2042552e+01   9.1406276e-09
   1.2085475e+01  -1.2093650e-08
   1.2128399e+01   2.9744819e-08
   1.2171323e+01   5.7292970e-08
   1.2213569e+01   9.2973921e-09
   1.2255815e+01  -9.6851061e-09
   1.2298061e+01   2.5177533e-08
   1.2340307e+01   4.8452834e-08
   1.2383237e+01   5.1722376e-09
   1.2426168e+01  -1.1623086e-08
   1.2469099e+01   2.1740355e-08
   1.2512030e+01   4.3732934e-08
   1.2556263e+01  -1.6781502e-09
   1.2600497e+01  -1.8649514e-08
   1.2644730e+01   2.0172001e-08
   1.2688964e+01   4.5196191e-08
   1.2733563e+01  -7.3005826e-09
   1.2778162e+01  -2.6627020e-08
   1.2822762e+01   1.9722212e-08
   1.2867361e+01   4.9462756e-08
   1.2910884e+01  -6.5632693e-09
   1.2954407e+01  -2.7689724e-08
   1.2997930e+01   1.8392866e-08
   1.3041452e+01   4.8578464e-08
   1.3083735e+01  -2.3641578e-09
   1.3126018e+01  -2.2186677e-08
   1.3168301e+01   1.5818847e-08
   1.3210584e+01   4.1324654e-08
   1.3252940e+01  -2.4139981e-09
   1.3295295e+01  -1.9397189e-08
   1.3337651e+01   1.3445540e-08
   1.3380006e+01   3.5456961e-08
   1.3423715e+01  -7.0465075e-09
   1.3467424e+01  -2.2956347e-08
   1.3511133e+01   1.2604029e-08
   1.3554842e+01   3.5838439e-08
   1.3599630e+01  -1.2990342e-08
   1.3644419e+01  -3.0724688e-08
   1.3689208e+01   1.3395071e-08
   1.3733996e+01   4.1690841e-08
   1.3778229e+01  -1.4402241e-08
   1.3822462e+01  -3.5028542e-08
   1.3866695e+01   1.3937354e-08
   1.3910928e+01   4.5670795e-08
   1.3953596e+01  -8.9202297e-09
   1.3996263e+01  -2.9821457e-08
   1.4038931e+01   1.2608107e-08
   1.4081598e+01   4.0928943e-08
   1.4123559e+01  -5.2762796e-09
   1.4165519e+01  -2.3303692e-08
   1.4207479e+01   1.0512253e-08
   1.4249440e+01   3.3405816e-08
   1.4292409e+01  -7.7292427e-09
   1.4335378e+01  -2.3349176e-08
   1.4378347e+01   9.4158324e-09
   1.4421315e+01   3.1160706e-08
   1.4465903e+01  -1.3566564e-08
   1.4510491e+01  -2.9833245e-08
   1.4555079e+01   1.0242129e-08
   1.4599667e+01   3.6065727e-08
   1.4644531e+01  -1.7912290e-08
   1.4689394e+01  -3.7386196e-08
   1.4734258e+01   1.1904917e-08
   1.4779122e+01   4.3522018e-08
   1.4822500e+01  -1.4095086e-08
   1.4865878e+01  -3.5693286e-08
   1.4909256e+01   1.1804092e-08
   1.4952634e+01   4.3104361e-08
   1.4994544e+01  -7.2464005e-09
   1.5036453e+01  -2.6875450e-08
   1.5078363e+01   9.9306508e-09
   1.5120272e+01   3.4894435e-08
   1.5162468e+01  -6.8605005e-09
   1.5204664e+01  -2.3013484e-08
   1.5246860e+01   8.2838428e-09
   1.5289056e+01   2.9387852e-08
   1.5333030e+01  -1.1826633e-08
   1.5377004e+01  -2.7031595e-08
   1.5420979e+01   8.4621722e-09
   1.5464953e+01   3.1598190e-08
   1.5510146e+01  -1.8239510e-08
   1.5555340e+01  -3.6047663e-08
   1.5600533e+01   1.0473425e-08
   1.5645726e+01   4.0154114e-08
   1.5690009e+01  -1.8451150e-08
   1.5734293e+01  -3.9884371e-08
   1.5778576e+01   1.1717458e-08
   1.5822860e+01   4.5172790e-08
   1.5865165e+01  -1.0216519e-08
   1.5907469e+01  -3.1563523e-08
   1.5949774e+01   1.0394046e-08
   1.5992078e+01   3.8632765e-08
   1.6033693e+01  -5.9949592e-09
   1.6075308e+01  -2.3518946e-08
   1.6116923e+01   8.2813332e-09
   1.6158538e+01   2.9988700e-08
   1.6201591e+01  -9.2768282e-09
   1.6244644e+01  -2.4109324e-08
   1.6287697e+01   7.5043031e-09
   1.6330750e+01   2.8472486e-08
   1.6375789e+01  -1.6247673e-08
   1.6420829e+01  -3.2282197e-08
   1.6465868e+01   9.0918177e-09
   1.6510908e+01   3.5562740e-08
   1.6556057e+01  -2.1014337e-08
   1.6601206e+01  -4.1240616e-08
   1.6646354e+01   1.1467314e-08
   1.6691503e+01   4.5127351e-08
   1.6734646e+01  -1.4770764e-08
   1.6777789e+01  -3.7336238e-08
   1.6820931e+01   1.1247250e-08
   1.6864074e+01   4.3419018e-08
   1.6905516e+01  -6.2665651e-09
   1.6946958e+01  -2.5862891e-08
   1.6988400e+01   8.9919051e-09
   1.7029842e+01   3.2874162e-08
   1.7071883e+01  -6.7259192e-09
   1.7113924e+01  -2.2092559e-08
   1.7155965e+01   7.2409913e-09
   1.7198006e+01   2.7090802e-08
   1.7242349e+01  -1.2999018e-08
   1.7286693e+01  -2.7631436e-08
   1.7331037e+01   7.8307023e-09
   1.7375380e+01   3.0800423e-08
   1.7421060e+01  -2.0835353e-08
   1.7466740e+01  -3.9043906e-08
   1.7512419e+01   1.0623702e-08
   1.7558099e+01   4.2056695e-08
   1.7602384e+01  -1.9961874e-08
   1.7646669e+01  -4.2630536e-08
   1.7690954e+01   1.2018692e-08
   1.7735239e+01   4.7454517e-08
   1.7777066e+01  -8.7793430e-09
   1.7818892e+01  -3.0725128e-08
   1.7860719e+01   1.0151965e-08
   1.7902546e+01   3.7936341e-08
   1.7943767e+01  -4.7422310e-09
   1.7984988e+01  -2.1675154e-08
   1.8026209e+01   7.6440361e-09
   1.8067430e+01   2.7829815e-08
   1.8110643e+01  -9.4204837e-09
   1.8153856e+01  -2.3426021e-08
   1.8197069e+01   6.9562247e-09
   1.8240283e+01   2.7049170e-08
   1.8285899e+01  -1.8087820e-08
   1.8331515e+01  -3.4029380e-08
   1.8377131e+01   9.2295263e-09
   1.8422747e+01   3.6636700e-08
   1.8468196e+01  -2.3578237e-08
   1.8513645e+01  -4.4935189e-08
   1.8559094e+01   1.2209240e-08
   1.8604544e+01   4.8516993e-08
   1.8647341e+01  -1.4114968e-08
   1.8690138e+01  -3.7925427e-08
   1.8732935e+01   1.1521795e-08
   1.8775732e+01   4.4485188e-08
   1.8816608e+01  -4.1586317e-09
   1.8857485e+01  -2.3640709e-08
   1.8898361e+01   8.6597133e-09
   1.8939238e+01   3.1067985e-08
   1.8981147e+01  -6.0362802e-09
   1.9023057e+01  -2.0483432e-08
   1.9064967e+01   6.6911446e-09
   1.9106877e+01   2.5130387e-08
   1.9151722e+01  -1.3925337e-08
   1.9196567e+01  -2.7993979e-08
   1.9241412e+01   7.7146542e-09
   1.9286257e+01   3.0640980e-08
   1.9332511e+01  -2.3696002e-08
   1.9378765e+01  -4.2579150e-08
   1.9425019e+01   1.1414412e-08
   1.9471274e+01   4.5258227e-08
   1.9515488e+01  -2.1138017e-08
   1.9559703e+01  -4.5449794e-08
   1.9603918e+01   1.2782184e-08
   1.9648133e+01   5.0589580e-08
   1.9689350e+01  -6.3632904e-09
   1.9730568e+01  -2.8960443e-08
   1.9771786e+01   1.0155724e-08
   1.9813004e+01   3.7089058e-08
   1.9853792e+01  -3.1757055e-09
   1.9894580e+01  -1.9340993e-08
   1.9935368e+01   7.1571322e-09
   1.9976156e+01   2.5576777e-08
   2.0019631e+01  -9.5112992e-09
   2.0063106e+01  -2.2611614e-08
   2.0106582e+01   6.5813050e-09
   2.0150057e+01   2.5793194e-08
   2.0196392e+01  -2.0305004e-08
   2.0242727e+01  -3.6292509e-08
   2.0289061e+01   9.7162799e-09
   2.0335396e+01   3.8516599e-08
   2.0381145e+01  -2.6626060e-08
   2.0426893e+01  -4.9554731e-08
   2.0472642e+01   1.3364516e-08
   2.0518391e+01   5.3138796e-08
   2.0560708e+01  -1.2643573e-08
   2.0603025e+01  -3.7975790e-08
   2.0645342e+01   1.1941788e-08
   2.0687659e+01   4.5534802e-08
   2.0727872e+01  -1.5924270e-09
   2.0768084e+01  -2.0815363e-08
   2.0808296e+01   8.3674754e-09
   2.0848509e+01   2.8926126e-08
   2.0890332e+01  -5.3758351e-09
   2.0932155e+01  -1.8762950e-08
   2.0973979e+01   6.1663507e-09
   2.1015802e+01   2.3112405e-08
   2.1061304e+01  -1.5086171e-08
   2.1106807e+01  -2.8615653e-08
   2.1152309e+01   7.7510094e-09
   2.1197811e+01   3.0836496e-08
   2.1244723e+01  -2.7389471e-08
   2.1291636e+01  -4.7294551e-08
   2.1338548e+01   1.2609003e-08
   2.1385460e+01   4.9752668e-08
   2.1429506e+01  -2.2130828e-08
   2.1473551e+01  -4.8568378e-08
   2.1517597e+01   1.3745028e-08
   2.1561643e+01   5.4326060e-08
   2.1602113e+01  -3.1135150e-09
   2.1642583e+01  -2.6376686e-08
   2.1683053e+01   1.0194325e-08
   2.1723523e+01   3.5801870e-08
   2.1763853e+01  -1.6163038e-09
   2.1804183e+01  -1.6829218e-08
   2.1844514e+01   6.6412327e-09
   2.1884844e+01   2.3129365e-08
   2.1928707e+01  -9.7373451e-09
   2.1972570e+01  -2.1883339e-08
   2.2016433e+01   6.2433198e-09
   2.2060296e+01   2.4621586e-08
   2.2107499e+01  -2.3180970e-08
   2.2154702e+01  -3.9405710e-08
   2.2201906e+01   1.0497277e-08
   2.2249109e+01   4.1294004e-08
   2.2295132e+01  -3.0374700e-08
   2.2341155e+01  -5.5426014e-08
   2.2387177e+01   1.4884635e-08
   2.2433200e+01   5.9126894e-08
   2.2474888e+01  -1.0176096e-08
   2.2516575e+01  -3.7323027e-08
   2.2558263e+01   1.2427349e-08
   2.2599950e+01   4.6341608e-08
   2.2639411e+01   1.2244604e-09
   2.2678872e+01  -1.7566060e-08
   2.2718332e+01   8.0569212e-09
   2.2757793e+01   2.6448543e-08
   2.2799596e+01  -4.8623406e-09
   2.2841399e+01  -1.7088793e-08
   2.2883202e+01   5.6254075e-09
   2.2925005e+01   2.1072201e-08
   2.2971333e+01  -1.6568817e-08
   2.3017661e+01  -2.9625461e-08
   2.3063988e+01   7.9285295e-09
   2.3110316e+01   3.1439145e-08
   2.3157952e+01  -3.2187532e-08
   2.3205588e+01  -5.3555444e-08
   2.3253225e+01   1.4268703e-08
   2.3300861e+01   5.5834509e-08
   2.3344616e+01  -2.2737890e-08
   2.3388371e+01  -5.1856890e-08
   2.3432127e+01   1.4868052e-08
   2.3475882e+01   5.8552945e-08
   2.3515474e+01   9.4127032e-10
   2.3555065e+01  -2.2965705e-08
   2.3594657e+01   1.0271297e-08
   2.3634249e+01   3.4047582e-08
   2.3674120e+01  -2.2139358e-10
   2.3713992e+01  -1.4331985e-08
   2.3753863e+01   6.0936177e-09
   2.3793735e+01   2.0602731e-08
   2.3838122e+01  -1.0110238e-08
   2.3882510e+01  -2.1305419e-08
   2.3926898e+01   5.9487153e-09
   2.3971286e+01   2.3588931e-08
   2.4019495e+01  -2.6863120e-08
   2.4067705e+01  -4.3572864e-08
   2.4115914e+01   1.1636701e-08
   2.4164123e+01   4.5164497e-08
   2.4210367e+01  -3.4869657e-08
   2.4256610e+01  -6.2690333e-08
   2.4302853e+01   1.6791430e-08
   2.4349096e+01   6.6620893e-08
   2.4390009e+01  -6.4779867e-09
   2.4430921e+01  -3.5724663e-08
   2.4471834e+01   1.2993774e-08
   2.4512747e+01   4.6764841e-08
   2.4551396e+01   4.0704434e-09
   2.4590045e+01  -1.4117567e-08
   2.4628694e+01   7.7438004e-09
   2.4667343e+01   2.3788018e-08
   2.4709209e+01  -4.5250112e-09
   2.4751074e+01  -1.5562224e-08
   2.4792939e+01   5.0921484e-09
   2.4834804e+01   1.9120129e-08
   2.4882113e+01  -1.8378952e-08
   2.4929422e+01  -3.1073603e-08
   2.4976731e+01   8.2764949e-09
   2.5024039e+01   3.2519321e-08
   2.5072430e+01  -3.8263818e-08
   2.5120821e+01  -6.1605319e-08
   2.5169212e+01   1.6472310e-08
   2.5217603e+01   6.3752030e-08
   2.5260940e+01  -2.2647510e-08
   2.5304278e+01  -5.5022901e-08
   2.5347615e+01   1.6123767e-08
   2.5390953e+01   6.3066463e-08
   2.5429571e+01   5.6269063e-09
   2.5468190e+01  -1.8863559e-08
   2.5506808e+01   1.0426324e-08
   2.5545427e+01   3.1941506e-08
   2.5584866e+01   8.9636697e-10
   2.5624306e+01  -1.2040969e-08
   2.5663745e+01   5.5453751e-09
   2.5703185e+01   1.8175391e-08
   2.5748222e+01  -1.0591173e-08
   2.5793259e+01  -2.0902100e-08
   2.5838296e+01   5.7201467e-09
   2.5883333e+01   2.2755756e-08
   2.5932642e+01  -3.1399842e-08
   2.5981951e+01  -4.8872939e-08
   2.6031261e+01   1.3185817e-08
   2.6080570e+01   5.0230337e-08
   2.6126956e+01  -3.9993027e-08
   2.6173342e+01  -7.1243365e-08
   2.6219728e+01   1.9055634e-08
   2.6266115e+01   7.5532569e-08
   2.6306145e+01  -1.4843097e-09
   2.6346175e+01  -3.3057586e-08
   2.6386205e+01   1.3681024e-08
   2.6426235e+01   4.6752146e-08
   2.6464060e+01   6.6902772e-09
   2.6501885e+01  -1.0773963e-08
   2.6539709e+01   7.4559656e-09
   2.6577534e+01   2.1179724e-08
   2.6619543e+01  -4.3458498e-09
   2.6661553e+01  -1.4257635e-08
   2.6703562e+01   4.6030971e-09
   2.6745571e+01   1.7375029e-08
   2.6793964e+01  -2.0452067e-08
   2.6842357e+01  -3.2925326e-08
   2.6890750e+01   8.8038485e-09
   2.6939143e+01   3.4072008e-08
   2.6988268e+01  -4.5572632e-08
   2.7037393e+01  -7.1381399e-08
   2.7086518e+01   1.9217128e-08
   2.7135644e+01   7.3452446e-08
   2.7178461e+01  -2.1582258e-08
   2.7221279e+01  -5.7690318e-08
   2.7264097e+01   1.7465333e-08
   2.7306915e+01   6.7547257e-08
   2.7344531e+01   1.0566494e-08
   2.7382148e+01  -1.4418204e-08
   2.7419764e+01   1.0690797e-08
   2.7457381e+01   2.9725850e-08
   2.7496443e+01   1.6910373e-09
   2.7535505e+01  -1.0115148e-08
   2.7574567e+01   5.0386050e-09
   2.7613629e+01   1.6031675e-08
   2.7659389e+01  -1.1111537e-08
   2.7705148e+01  -2.0662716e-08
   2.7750907e+01   5.5701051e-09
   2.7796666e+01   2.2150202e-08
   2.7847089e+01  -3.6627094e-08
   2.7897511e+01  -5.5107333e-08
   2.7947934e+01   1.5108806e-08
   2.7998357e+01   5.6313056e-08
   2.8044802e+01  -4.5406891e-08
   2.8091248e+01  -8.0586938e-08
   2.8137693e+01   2.1543631e-08
   2.8184138e+01   8.5357794e-08
   2.8223255e+01   4.5075317e-09
   2.8262372e+01  -2.9489036e-08
   2.8301488e+01   1.4516180e-08
   2.8340605e+01   4.6391865e-08
   2.8377653e+01   8.8737686e-09
   2.8414700e+01  -7.8407352e-09
   2.8451748e+01   7.2192402e-09
   2.8488795e+01   1.8873360e-08
   2.8531005e+01  -4.2731031e-09
   2.8573215e+01  -1.3212482e-08
   2.8615424e+01   4.1911518e-09
   2.8657634e+01   1.5928578e-08
   2.8707117e+01  -2.2624414e-08
   2.8756599e+01  -3.5012998e-08
   2.8806081e+01   9.4669085e-09
   2.8855564e+01   3.5947246e-08
   2.8905348e+01  -5.3660497e-08
   2.8955132e+01  -8.2252896e-08
   2.9004916e+01   2.2330884e-08
   2.9054701e+01   8.4304509e-08
   2.9096959e+01  -1.9524572e-08
   2.9139217e+01  -5.9572077e-08
   2.9181474e+01   1.8820116e-08
   2.9223732e+01   7.1638367e-08
   2.9260407e+01   1.5252548e-08
   2.9297082e+01  -1.0130582e-08
   2.9333757e+01   1.1057949e-08
   2.9370432e+01   2.7699716e-08
   2.9409188e+01   2.1978349e-09
   2.9447945e+01  -8.6336068e-09
   2.9486701e+01   4.6133630e-09
   2.9525457e+01   1.4305508e-08
   2.9571925e+01  -1.1589606e-08
   2.9618393e+01  -2.0540495e-08
   2.9664861e+01   5.4901597e-09
   2.9711328e+01   2.1748884e-08
   2.9762774e+01  -4.2064231e-08
   2.9814219e+01  -6.1667299e-08
   2.9865664e+01   1.7222007e-08
   2.9917109e+01   6.2805970e-08
   2.9937832e+01   4.1730447e-08
   2.9958555e+01   2.7654610e-08
   2.9979277e+01   1.9107631e-08
   3.0000000e+01   1.3481478e-08

